Micron-scale heterogeneous catalysis with Bayesian force fields from first principles and active learning

Quantum-mechanically accurate reactive molecular dynamics (MD) at the scale of billions of atoms has been achieved for the heterogeneous catalytic system of H$_2$/Pt(111) using the FLARE Bayesian force field. This achievement provides accelerated time-to-solution from first principles, with Bayesian active learning enabling efficient and autonomous training of the machine learning model. The resulting model is then deployed in LAMMPS on GPUs using the Kokkos performance portability library. The Bayesian force field provides quantitative uncertainty of predictions on every atomic environment, critical for detecting configurations in large reactive simulations that are outside of the training set. Scaling benchmarks were performed using real-application MD of the H$_2$/Pt(111) heterogeneous catalysis on the Summit supercomputer, with simulations reaching 0.5 trillion atoms on 4556 GPU nodes.

==> data/ReaxFF_H.txt <==
0.000302	-0.000027
0.000108	0.000079
-0.040367	0.190924
0.000187	-0.000112
0.000001	0.000161
-0.040569	0.191068
0.000436	-0.000057
0.000095	0.000043
-0.040263	0.190898
0.000072	0.000007
0.000114	0.000082
-0.040233	0.190892
0.000404	-0.000005
0.000061	0.000083
-0.040357	0.190850
0.000161	-0.000093
0.000066	-0.000076
-0.040356	0.190772
0.000298	0.000040
0.000150	-0.000017
-0.040526	0.190845
0.000283	0.000058
0.000006	-0.000031
-0.040360	0.190788
0.000310	-0.000164
0.000149	0.000109
-0.040536	0.190804
0.000363	-0.000052
0.000089	-0.000051
-0.040308	0.190717
0.000390	-0.000045
0.000332	-0.000011
-0.040189	0.190867
0.000139	0.000086
0.000225	0.000040
-0.040373	0.190914
0.000429	0.000064
0.000223	0.000051
-0.040399	0.190821
0.000152	0.000112
0.000326	0.000101
-0.040261	0.190842
0.000246	-0.000043
0.000057	0.000027
-0.040573	0.190856
0.000190	-0.000117
-0.000019	-0.000013
-0.040165	0.190978
0.000298	-0.000054
0.000127	-0.000041
-0.040450	0.190917
0.000427	-0.000155
-0.000018	0.000133
-0.040329	0.191001
0.000052	-0.000186
0.000046	-0.000051
-0.040295	0.190847
0.000492	-0.000124
0.000031	-0.000018
-0.040310	0.190909
0.000277	0.000020
0.000308	0.000112
-0.040276	0.190897
0.000310	0.000130
0.000295	0.000100
-0.040358	0.190928
0.000140	0.000188
0.000179	0.000220
-0.040635	0.190968
0.000245	-0.000027
0.000384	0.000106
-0.040242	0.190806
0.000368	0.000008
0.000197	0.000141
-0.040492	0.190841
-0.342880	-0.110136
-0.077018	-0.157625
-0.799197	-0.472444
-0.783207	-1.614101
0.197793	0.555406
0.444645	0.994977
-0.357246	-0.426023
0.563986	1.189985
0.987853	1.426352
1.277637	2.184242
1.077064	2.127636
-1.888006	-2.636215
-0.277743	0.288040
0.892041	0.298145
0.448156	2.036665
0.122235	0.251354
-0.055672	-0.205274
0.195602	0.032917
0.756520	0.338290
0.343618	0.516670
0.578535	2.110061
0.316482	0.311303
-0.170545	-0.194442
-1.875053	-2.695730
-0.251470	-0.169169
-0.184358	-0.117403
0.303541	0.774155
-0.422070	0.085629
0.141166	0.322743
0.387596	1.935169
0.011323	0.012525
2.228637	2.940644
0.105342	0.135691
-0.410246	0.226021
-0.533909	-0.395713
1.018605	0.200980
-0.058851	-0.127642
-0.202874	-0.430857
0.135289	0.306055
0.815122	1.503655
0.379331	0.704592
2.287019	3.723759
0.059019	0.128408
0.203643	0.431381
-0.141042	-0.288509
0.011698	-0.463759
-0.342461	-1.687623
0.332664	-0.212774
0.390968	-0.333869
0.059525	0.588883
-0.780385	0.021584
-0.078410	0.296819
0.138509	-0.067263
-0.009604	0.282865
-0.453927	-1.193775
0.525145	1.660547
1.618802	3.919183
-0.084915	-0.854988
-0.053013	0.297720
0.450214	2.033759
-0.011099	-0.017192
-2.227616	-2.944105
-0.105062	-0.142634
0.178650	0.577925
0.509654	0.269439
1.287389	0.868002
-0.011121	-0.140216
0.227551	0.044663
-0.336737	0.574477
0.111195	0.515066
-0.067338	0.294160
-0.145442	0.216811
0.007118	0.331259
0.055802	0.716725
-0.495588	-0.022871
0.169063	-0.265929
0.534593	0.317314
0.281316	0.939550
0.195336	0.217707
-0.093145	0.018086
0.270565	0.160968
0.683458	1.263316
-0.618242	-1.216345
-1.339317	-2.242609
0.126104	-0.646195
-0.039458	-0.318630
-0.362994	-0.330903
-0.383569	-0.260304
0.390845	0.226521
-0.709120	-0.315528
-0.274291	0.325177
0.013188	-0.231041
-0.058476	0.208334
0.299346	-1.031597
0.030020	-0.712068
-0.018262	0.081569
0.190677	-2.141261
0.370396	0.916880
-0.408363	-1.585885
-0.476381	-0.713295
-0.335179	-0.838931
0.277764	0.179986
0.062007	0.062029
0.309286	-0.031693
-0.633298	0.069402
0.185030	0.147651
-0.468161	-0.377725
-0.474298	-0.369683
-0.497371	-0.602442
0.002472	-0.021384
-0.725428	-0.444497
0.710333	1.274204
0.182730	1.223461
-0.186008	-0.076715
0.257959	0.444822
0.043683	-0.011879
0.387370	0.412332
-0.320084	0.029632
-0.935356	-1.406657
-1.102067	-3.039703
-0.234302	0.615802
-0.091638	-0.018570
-0.901297	0.425568
-0.014400	-4.506717
-0.032954	5.815846
0.416893	-4.302117
-0.334311	-0.297792
0.611905	0.582686
0.035864	1.219957
0.635016	0.843718
0.050542	0.399384
1.483205	1.275536
0.635383	4.936964
-0.117875	-5.780375
-2.012779	-0.455710
-0.186322	-0.154006
0.468606	0.372860
0.474044	0.393978
0.241510	0.139870
0.277471	0.296914
1.270494	1.557499
-0.175119	-0.223171
-0.704193	-1.332675
1.000298	2.185621
-0.238495	-0.423813
0.301550	1.531564
0.367105	0.763445
-0.113695	-0.046204
0.056573	0.035196
0.669899	3.438842
-0.335170	0.091748
-0.192117	0.381161
0.221422	0.974197
0.179372	0.619137
-0.545139	-1.296705
0.297538	1.513208
0.202935	-0.029504
0.050103	0.005945
-0.313944	-0.183824
0.305795	0.218677
-0.189975	0.131909
0.456533	-0.218774
-0.411822	0.352674
0.095802	-0.140678
-0.215517	0.869463
0.123057	-0.587642
-0.035323	-0.419312
0.534505	2.563265
0.011365	0.910168
-0.300348	0.755553
-0.135706	-1.655148
-0.292050	-0.378080
-0.129163	0.071333
0.677421	-0.071160
0.386603	0.904054
0.124824	1.009118
-0.681313	0.909400
0.300847	-0.286410
0.193195	-0.549119
0.084921	1.202022
-0.158265	-0.332295
-0.206614	-0.432448
0.081892	0.186719
-0.377052	-1.238053
-0.246013	-0.581754
-1.548885	-3.496458
-0.030455	0.106173
0.037987	-0.844954
1.682675	8.002815
-0.173792	0.936246
0.137013	2.735485
1.536946	7.179742
0.145070	-0.295355
-0.063286	-0.573281
0.756784	-0.544050
-0.290774	-0.325406
0.119958	-0.569122
-0.456584	0.020413
0.029104	-0.320830
-0.054506	-0.438183
0.288074	1.001655
0.398433	0.481442
-0.111969	-0.278452
-1.987202	-2.343380
-0.180452	0.062085
0.306946	-0.099151
0.206939	-0.604315
-0.120811	-0.253092
-0.227655	-0.125380
-0.376915	-0.959467
0.158283	0.330193
0.206741	0.431765
-0.082068	-0.156364
-0.019748	0.893018
0.568249	0.849026
0.252838	1.087908
0.221393	-0.115076
-0.137815	-0.258334
-0.001970	0.172451
0.263760	0.362574
-0.326433	-0.604446
-1.078279	-1.103528
-0.189938	-0.223872
-0.208172	0.159920
-0.486396	-0.098696
-0.275908	-0.834720
-0.184708	0.414653
-0.599101	-1.381584
0.054427	0.067109
1.377908	1.607497
0.893492	1.050560
-0.237682	0.337346
-0.374492	-0.639127
0.687147	0.472808
-0.093286	0.079559
-0.186885	-0.825207
0.733773	-0.549726
-0.193936	-0.157129
0.021606	-0.153062
-0.180052	0.007641
-0.357359	-0.892506
-0.421486	-1.809920
-1.546691	-3.961462
-0.274239	-0.614367
-0.289480	-0.594650
-0.561223	-0.615108
0.075951	-0.272249
0.246696	-0.025226
-0.475741	-0.108283
-0.043166	-0.817666
-0.414459	-1.507402
0.254583	0.213636
0.039734	0.502686
-0.013270	-3.451318
-1.039749	-5.152131
-0.146256	-0.212281
-0.104307	-0.148269
-0.646936	-0.926715
-0.223824	0.358832
-0.063590	-0.360200
-0.521493	-0.129157
0.186231	0.415147
-0.001302	-0.036391
-0.754697	-0.495687
-0.306065	-0.642544
-0.077555	-0.910536
0.532012	-0.630546
0.327814	0.043087
-0.424563	-0.170577
0.915258	-0.198100
-0.208105	-0.543031
0.178677	1.229111
0.212479	1.346816
-0.232781	-0.473437
-1.051575	-2.795764
1.426202	3.337876
-0.502822	-0.926871
-0.354032	-0.950036
-1.148396	-1.146388
0.108660	0.689294
0.031623	0.375643
-0.361211	-1.881052
-0.015170	-0.460970
0.141220	0.433829
0.070713	0.625815
0.146519	0.208523
0.104173	0.150525
0.647411	0.929269
-0.054663	-0.057971
-1.377778	-1.605541
-0.895673	-1.036978
-0.373837	-0.161959
-0.887543	-1.532171
1.112096	2.860289
0.049698	-0.178362
-0.223527	0.596198
0.249046	0.354696
0.375476	1.283510
-0.708842	-2.297489
1.196394	3.020055
-0.142208	-0.022367
0.167456	-0.176771
0.103357	1.682823
-1.001237	-1.235104
-1.294539	-1.592333
-0.835975	-1.043322
-0.526284	-0.383609
0.592981	1.032633
0.998412	2.873089
-0.127604	0.267701
0.114692	0.977996
0.787808	-0.590825
-1.575048	-3.652075
0.367715	0.640454
3.271679	6.517155
-0.059774	0.566087
0.053434	-0.256982
0.485281	2.554042
0.030436	0.641694
0.093969	-0.309804
0.470826	2.544584
-0.355314	-0.984188
-0.185518	-0.381859
0.905482	1.769965
0.107529	0.293587
-0.073516	0.580444
1.252415	0.489720
0.053554	0.283843
-0.138501	-0.579213
-0.591024	0.425342
-0.007602	-0.009209
-1.000328	-1.111155
1.029132	1.146609
-0.021418	1.070394
0.308291	0.001648
-0.909501	0.401510
0.144186	-1.110323
-0.000607	-0.486489
-0.147250	-0.340967
-0.090222	-0.231280
-0.051444	-0.400656
0.674480	-0.026569
-0.057856	-0.082961
-0.218249	-0.219805
0.504721	-0.080364
-0.215445	0.485102
-0.034246	0.706899
-0.155110	2.047887
-0.112204	-0.336794
0.075816	0.567995
1.240695	4.093008
0.038545	0.420843
-0.029136	0.590639
0.347767	-0.683618
-0.205091	-0.155573
-0.373665	-0.165878
-0.282276	-0.874046
0.885400	-0.896677
-0.089255	0.937035
0.978236	0.855179
0.008422	0.005454
0.996889	1.111459
-1.038160	-1.145377
1.003026	1.241379
1.289466	1.594336
0.857657	1.041198
-0.049492	0.513197
0.071800	-0.425708
-0.008893	1.161738
-0.053880	0.873604
0.174358	0.547679
-0.736493	-2.704468
0.236768	0.023677
0.070688	0.319025
0.262375	0.079533
0.588647	1.506942
-0.178395	-1.382651
-0.817089	-3.135115
-0.030792	-0.325920
0.123222	0.723282
-0.348711	-1.033865
0.326043	-0.094112
-0.238077	0.170592
-0.009205	0.364918
-0.939773	-1.824928
0.295544	0.401758
-1.327009	-1.616716
0.197766	0.548694
-0.305534	-0.798456
2.399372	6.050526
-0.016368	0.339276
0.075853	-0.146169
0.394933	1.675338
-0.621120	-0.955191
-0.680250	-1.128288
-1.321296	-2.058121
0.462332	0.984752
-0.218417	-0.023304
-0.986404	-0.800897
-0.465101	-0.461131
0.337527	0.841810
0.504980	0.358530
-0.103574	-0.467280
-0.161141	0.116398
-0.410115	-0.109529
0.235831	0.648615
0.410036	0.849243
0.830575	1.619083
-0.508010	-1.081833
0.438598	0.932140
0.712765	2.658919
-0.340178	-0.413962
0.585226	0.494676
-0.418201	-1.629794
0.010534	-0.140972
-0.472048	-1.091377
-2.557001	-6.210926
-0.064183	-0.701691
0.144061	1.547122
-0.228633	0.133580
0.404982	-0.837413
0.303967	0.511471
-1.391542	-5.899146
-0.362607	-0.159168
-0.050182	-0.091589
-1.238340	-1.432427
-0.158191	0.314981
0.252185	-0.144034
-0.199205	-1.900965
0.036224	-0.240375
0.048373	-0.675799
0.355666	-1.131159
0.376379	0.331755
0.138203	0.218108
-0.722414	-0.780317
0.325770	0.327283
-0.237396	-0.226470
1.016697	0.946012
-0.068409	0.787836
-0.250076	0.526843
0.009243	0.274925
-0.741059	-0.616570
-0.117547	-0.321833
-0.593530	-1.900882
-0.047479	0.381279
-0.150084	0.052779
-0.163785	-0.178344
-0.047437	0.084284
0.295894	0.708066
0.645000	1.606682
-0.149568	-0.000136
0.372339	0.203197
0.470328	0.290446
0.231520	0.110210
-0.421118	-0.682083
-0.639490	1.203818
-0.075603	-0.360894
-0.726915	-1.734941
-1.523159	-2.420592
-0.421987	-0.891968
-0.580862	-1.266919
-0.891838	-2.628721
-0.143163	-0.418397
-0.005964	-0.010974
-0.040201	-0.109886
-0.411337	-0.413340
-0.143251	-0.024444
0.358212	0.673787
0.142798	0.417800
0.005912	0.016652
0.040529	0.107724
-0.512516	0.648945
0.305914	-0.414313
-0.509436	-2.143381
-0.018434	-0.156691
-0.167227	1.477685
0.566878	0.132657
-0.160473	-0.453941
-0.020606	-0.061336
0.379309	0.352890
0.107769	0.138903
-0.437232	-0.424692
0.797960	0.450151
0.441626	0.191493
-0.002337	1.709508
-0.527496	-1.980033
-0.041910	-0.123094
-0.721715	-1.000419
1.237805	1.762194
-0.181905	-0.251353
0.399587	0.435967
0.988180	0.857620
-0.216231	-0.104482
0.068274	0.013922
0.306170	-0.613513
0.307479	0.461708
0.094462	0.919916
-0.394625	0.794900
0.455471	1.373623
0.404762	0.725810
-1.061879	-1.582346
-0.131983	0.613938
-0.347396	-0.643420
1.212480	-1.065728
-0.240147	-0.309365
0.051759	0.126034
1.025121	0.957381
0.887592	0.627489
-0.248161	-1.028163
1.870511	4.261135
-0.080640	-0.064429
0.154264	0.632718
-0.522785	-1.825821
0.027180	0.511206
-0.343363	0.092353
-0.042719	0.915055
-0.482862	-1.008602
-0.505327	-1.167948
1.314352	2.258558
-0.669924	-0.788253
-0.179665	-0.290384
-0.710690	-0.756585
0.283315	-0.051621
-1.220450	-2.215099
-1.568389	-3.911186
0.012178	-0.156458
0.066418	0.010144
0.560825	2.893990
0.050167	0.488111
-0.326717	-0.886487
-0.645604	-1.514223
-0.018306	0.481681
-0.049490	1.039394
0.205930	0.337629
0.057146	0.150045
-0.582976	-0.859255
1.628086	2.351680
1.570354	2.734384
-0.636647	-0.217152
1.262522	3.096838
0.099708	0.179701
-0.318189	-0.543499
1.205903	0.993537
-0.766763	-1.565153
-0.774833	-1.246435
1.711681	3.783253
-0.227558	-0.356844
-0.244686	-0.366287
2.115226	3.311030
0.113370	-0.591970
0.025355	-1.032941
-0.453636	1.400655
0.277112	0.012952
0.031090	-0.004193
-0.043900	1.768465
-0.419640	-0.907601
-0.376914	-0.245355
-1.348629	-1.058699
-0.292356	0.456504
-0.047608	-0.133883
0.015252	1.196598
-0.401326	-0.895103
-0.511583	-0.755145
-0.749285	-2.002863
-0.350320	0.124118
-0.161841	-0.322022
-0.201811	-0.897675
0.029577	-0.280717
-0.105376	-0.173527
0.147107	-0.008538
-0.885648	-1.532232
1.296702	2.210763
1.350771	3.151488
-0.333117	-1.250814
-0.246470	-0.569716
2.882363	6.566633
-0.104430	0.208131
-0.172751	-0.669733
-0.475727	-1.031961
0.365787	0.118652
0.240388	0.018675
0.236407	-0.303085
-0.081694	-0.155145
-0.075963	-0.014827
-0.792431	-0.601414
-0.117277	-0.025946
-0.034565	0.388117
0.329245	-0.717328
0.012413	2.759686
0.286318	-0.856285
-1.166139	-5.740177
0.455448	-0.074619
0.363672	0.422105
-0.516054	-1.416491
-0.170227	0.493731
-0.117579	-0.441492
0.230492	1.074279
0.048260	0.212863
0.021076	-1.341682
0.495017	-0.765812
-0.007993	0.213669
0.427639	-0.717515
-0.106511	0.711695
-0.237780	-1.636190
0.375245	1.291289
-1.011715	-2.318455
-0.237555	-0.345385
-0.085932	0.784619
-0.494276	0.352964
-0.468016	-0.791687
0.306412	0.412282
-1.736032	-2.028252
-0.121453	-0.082253
0.242952	0.626235
1.305040	4.513481
0.231874	0.006194
0.092559	-0.035273
-0.903327	0.337427
0.046329	-0.193324
-0.557587	-1.238421
-1.963331	-3.263465
-0.286577	0.645237
-0.292839	-0.156507
-0.383930	-0.463906
0.205547	-0.444345
-0.318837	-0.104989
-0.137814	0.174846
-0.170246	-0.754442
0.213907	-0.363655
0.312408	0.153577
-0.258747	-0.232318
-0.069083	-0.090771
0.915483	0.519155
0.148741	0.474812
0.363937	1.054406
1.222357	0.931871
-0.168090	-0.078765
0.435892	1.027040
0.733678	1.095193
-0.020488	0.263601
0.204323	-0.182629
1.459975	-1.274382
0.111121	0.738350
-0.737618	0.201615
-0.559168	-1.714300
0.019417	-0.101018
0.320700	-0.454821
-0.721474	-0.208985
-0.396529	-0.398324
-0.351020	-0.318479
-1.138754	-1.171135
-0.919409	-1.705757
-0.519997	-0.767855
-1.187142	-1.795488
-0.370025	-0.871804
-0.582247	-1.514830
1.546968	2.877590
-0.407741	-0.676519
-0.334885	-0.539050
-1.992788	-2.915234
-0.658299	-1.033891
0.095407	0.370906
-0.519065	-2.022732
0.027630	0.753970
-0.266236	0.520460
-0.052478	0.246065
-0.272903	-0.416012
-0.065497	-0.803261
1.029146	-1.018124
0.145388	0.007576
-0.313223	0.131883
-0.375277	0.548143
-0.406516	0.091436
0.067038	0.104391
-0.014654	-0.746568
0.099017	-0.585058
0.152534	-0.136890
0.085850	0.626561
-0.158370	-0.665392
-0.422265	0.206410
-1.101117	-5.128195
-0.051987	0.016437
-0.200784	0.973170
-0.121419	-1.018328
0.088660	-0.729097
0.054767	-0.423959
0.251292	-0.724101
-0.031337	1.121411
0.202511	1.770780
-0.095711	1.659073
0.045073	0.737214
-0.064145	0.410761
-1.197812	1.802708
-0.361593	0.056044
0.073924	0.241779
0.346321	2.874490
0.585069	1.146882
0.661523	0.243803
-0.752732	-2.737775
0.180113	-1.282179
-0.322735	-1.393422
-0.308751	1.365861
-0.098160	0.313939
-0.003685	-0.575097
0.582664	2.229040
0.047706	-1.000818
-0.096014	0.772668
0.542827	-1.081595
0.073665	0.216543
-0.085352	0.441084
-0.638736	0.036567
-0.289601	-0.346110
-0.446149	-0.564187
-0.339894	-0.744079
-0.369942	-0.476846
0.235862	0.368224
1.311236	1.616078
0.600359	1.505325
-0.555580	-1.697380
-1.790279	-4.355033
0.245489	0.348279
0.259433	-0.855600
0.587790	0.520716
-0.128385	-0.060478
0.150734	0.329283
-1.400900	-1.900860
0.047176	-0.509168
-0.123926	-0.298589
0.662017	-0.081989
-0.056717	-0.125553
-0.018400	0.104073
1.578809	2.082226
0.047143	-0.135443
-0.335556	0.043640
0.373731	0.774858
-0.393425	0.023839
0.102628	1.325433
0.905800	1.075246
0.272084	-0.049416
-0.110642	0.091199
-0.300721	0.774836
0.767206	1.253642
-0.851359	-1.434934
-1.311139	-2.007174
-0.088766	0.374952
-0.286629	-0.802987
0.446013	1.673625
0.041747	-0.187340
-0.261343	0.706409
0.036632	-1.191732
0.108464	1.063829
-0.626751	-1.633783
-1.174232	1.573327
-0.451081	-0.541912
0.071714	0.529397
0.771259	0.528621
-0.230368	-0.656477
-0.582031	-1.864579
1.162554	3.015333
-0.266533	-0.378819
-0.564553	-0.991959
1.177507	1.724204
-0.124818	-0.080019
-0.048766	-0.118888
-1.022627	-1.382534
-0.401607	-1.870992
-0.402420	-0.700746
-0.527441	-2.458084
0.850023	1.580317
-1.399288	-2.445417
2.637882	5.625742
-1.840393	-3.856003
0.432389	0.932647
-2.102190	-2.744652
-0.128403	-0.491650
-0.056581	-0.143800
0.206461	0.807116
0.446136	-0.901018
0.072204	0.576095
0.225847	0.210366
0.089084	-0.414092
-0.005809	-0.050553
0.180803	-0.193098
1.258444	0.774892
-0.163355	0.023545
-0.245597	-1.139354
0.042947	-0.755262
-0.245861	0.851883
-0.155705	-0.634704
0.449130	0.428841
0.079726	0.072492
-0.400978	-0.684307
0.101280	-1.643024
0.045975	-0.083256
0.122136	-1.319311
-0.204222	0.570323
0.188589	-1.391371
0.172742	1.204086
0.220449	-0.045826
0.009175	0.648485
0.685396	2.937158
-0.012659	0.831789
0.010162	-0.595851
-0.012780	-0.319832
0.161927	0.257179
0.091395	-2.343618
0.657536	3.491116
0.844370	2.166355
0.404437	0.537081
2.343979	4.775090
-0.449035	-1.450076
-0.420681	-0.272990
-1.530698	-1.457747
-0.194957	0.197794
0.563953	1.087097
-0.347626	0.930882
-0.015998	0.797372
0.254648	-0.873552
-0.054440	-0.562661
0.042764	-0.008097
-0.202444	-0.660891
2.290206	5.281613
0.089740	-0.152630
0.259213	-0.062740
-0.208233	-0.602897
0.379449	1.873442
-0.155123	0.171945
-0.743005	-2.905945
0.078291	0.076480
0.163119	-0.289947
-0.776114	-0.007419
0.118645	1.038986
0.444824	1.729884
0.727504	2.374094
-0.154338	0.196193
0.670861	-0.088766
-0.568254	-0.603466
0.197907	-0.460702
0.044137	0.084535
-0.010696	0.581944
0.134235	-0.373562
0.234960	0.883378
-0.120171	1.035435
0.465657	0.578224
-0.117442	-0.095248
-1.303798	-1.277201
0.265156	-0.147885
0.191487	0.527329
0.106779	-0.388188
0.044591	-0.302235
1.127892	2.214275
0.727224	1.169162
-0.640569	-1.555587
1.055212	2.482640
-2.450009	-4.625748
0.558555	1.591253
-0.060190	-0.463230
1.038590	2.077578
-0.234846	0.030673
-0.113656	-0.168954
-0.090218	0.881284
-0.154131	-0.156314
0.054728	0.190884
0.978590	-0.008619
0.087885	-1.260155
-0.294555	-0.091371
0.466696	2.140072
0.278096	-0.629488
-0.269897	0.304357
-0.175755	-1.473093
-0.166696	-0.360494
-0.132210	-0.771952
-1.361299	-5.276974
0.702395	1.810440
0.366125	0.827535
-0.631957	-1.230447
0.094068	0.316941
-0.088959	-0.988447
1.034796	-1.547240
0.068401	-0.163302
-0.030555	0.221386
0.412379	0.028815
0.238320	-0.176190
-0.033362	0.165412
-0.019006	1.534933
-0.075115	-0.140206
-0.035611	0.128704
0.910015	0.624870
-0.195266	-0.189080
-0.727563	0.801366
0.628270	0.788331
0.147500	0.525681
-0.027530	0.054282
-0.349164	-0.256669
0.046858	0.495847
-0.057577	-0.409464
0.330784	1.045582
0.525397	0.853731
-0.894271	-1.357977
1.511093	2.486760
-0.977324	-2.065276
0.173431	0.868721
1.513515	2.356532
-0.962302	-2.099047
-0.691527	-1.907556
1.903519	4.040872
0.145473	1.432080
-1.493371	-1.683131
1.846566	2.227614
-0.216377	-0.197083
-0.111346	-0.412962
-0.165491	-0.601068
0.101262	0.149079
-0.304425	-0.449080
0.539916	0.786141
-0.010533	0.289348
-0.298701	0.548845
0.327084	0.036652
0.248919	0.335192
-0.621468	-0.640996
0.873640	1.128492
0.002695	-0.457857
-0.078157	0.580609


==> data/ReaxFF_Pt.txt <==
0.081667	0.157780
0.039363	0.070429
0.077798	-0.140261
0.078347	0.148409
0.039274	0.073685
0.079425	-0.140229
0.078727	0.162222
0.035094	0.079512
0.078100	-0.123867
0.079070	0.142226
0.039189	0.075397
0.079462	-0.126774
0.075616	0.159140
0.039284	0.009782
0.078084	-0.185440
0.080096	0.159407
0.037010	0.074212
0.079407	-0.140490
0.078695	0.098398
0.038033	0.107171
0.075433	-0.182479
0.078463	0.148495
0.037997	0.064710
0.075479	-0.126887
0.077392	0.216991
0.036874	0.111901
0.079371	-0.169042
0.078832	0.146005
0.039877	0.080045
0.073433	-0.124108
0.076278	0.154062
0.039016	0.075603
0.078078	-0.137611
0.078629	0.151809
0.037483	0.080657
0.075461	-0.140443
0.081056	0.100556
0.039077	0.112602
0.078063	-0.185350
0.078122	0.154096
0.038626	0.066112
0.077595	-0.124116
0.079584	0.209324
0.038320	0.107216
0.077799	-0.182455
0.079932	0.153888
0.037016	0.074845
0.079319	-0.137250
0.077376	0.153934
0.037133	0.075339
0.079253	-0.137441
0.078106	0.151476
0.036884	0.080236
0.077645	-0.140203
0.078964	0.155567
0.037546	0.079714
0.081275	-0.140457
0.078319	0.154329
0.036347	0.074699
0.077614	-0.137617
0.078761	0.154423
0.035094	0.075425
0.077663	-0.137451
0.080519	0.153956
0.037389	0.075855
0.073410	-0.137220
0.079234	0.149932
0.039096	0.071828
0.077684	-0.140336
0.077560	0.153878
0.038467	0.012073
0.077628	-0.182488
0.076934	0.157586
0.037240	0.071297
0.073275	-0.140460
-0.025922	-0.006294
-0.013259	0.013717
-0.001148	0.000008
-0.022924	0.003835
-0.010307	-0.003578
-0.001529	0.000032
-0.026172	0.016157
-0.011997	-0.000231
-0.004163	0.000067
-0.025703	0.005179
-0.012039	0.002990
-0.004043	0.000099
-0.029025	-0.008269
-0.010218	0.013836
-0.001249	0.000074
-0.027327	-0.016237
-0.011855	0.000179
-0.001746	0.000085
-0.025812	-0.003410
-0.012205	0.003291
-0.004564	0.000028
-0.025992	0.006282
-0.011922	-0.013873
0.001551	0.000057
-0.025941	0.008110
-0.012265	-0.013821
-0.004288	0.000057
-0.024477	-0.005179
-0.011965	-0.002990
-0.001495	0.000099
-0.027179	0.005450
-0.011290	0.003243
-0.001642	0.000057
-0.026152	-0.001045
-0.011837	0.001689
-0.004052	0.000053
-0.025846	-0.005219
-0.011820	0.009616
-0.003930	0.000057
-0.025023	0.008455
-0.011313	-0.012248
-0.001249	0.000058
-0.025732	-0.008084
-0.011982	-0.013926
-0.003073	0.000059
-0.026663	0.001027
-0.010818	-0.001795
-0.001348	0.000150
-0.025952	0.000127
-0.015373	-0.000079
-0.001095	0.000176
-0.025115	-0.000547
-0.010687	0.001527
-0.001268	0.000124
-0.026453	-0.001157
-0.011623	0.004634
-0.002537	0.000150
-0.025807	0.001004
-0.012037	-0.004866
-0.002995	0.000150
-0.024815	0.005702
-0.011004	-0.009334
-0.000949	-0.000018
-0.026909	0.001162
-0.010990	-0.001450
-0.001002	-0.000029
-0.026888	-0.006005
-0.012829	-0.002982
-0.001570	-0.000025
-0.025863	0.007959
-0.012982	0.014233
-0.001574	-0.000016
-0.025251	-0.008918
-0.012896	0.012551
-0.001455	-0.000011
-0.001132	0.002613
-0.000721	-0.005875
-0.164843	-0.011155
-0.002709	-0.000017
-0.000700	-0.000855
-0.170473	-0.014010
-0.002315	-0.055769
-0.000598	-0.032249
-0.170533	0.030904
-0.000035	-0.000453
-0.000640	0.009079
-0.170335	-0.027806
0.000426	0.053634
-0.000587	-0.037516
-0.170222	0.034005
-0.001842	0.055713
-0.001863	-0.032006
-0.170573	0.030894
-0.004106	-0.005059
-0.002161	0.000979
-0.170268	-0.011091
-0.001130	0.007960
-0.001391	-0.004855
-0.168635	-0.027882
0.002074	-0.063424
-0.002115	-0.036637
-0.170026	0.017130
-0.000629	0.005099
-0.001870	0.010816
-0.170368	-0.025060
-0.001596	0.005641
-0.001381	0.001130
-0.170733	-0.011272
-0.002086	-0.003756
-0.000081	0.004279
-0.168843	-0.011343
-0.000215	-0.005427
-0.000092	0.065119
-0.168691	0.033872
-0.000842	0.011646
-0.001534	-0.000554
-0.170452	-0.025091
-0.001276	-0.008337
-0.004238	-0.004703
-0.170377	-0.028062
-0.000689	0.000187
0.000462	0.000040
-0.170554	-0.014272
-0.001100	-0.000002
0.002942	0.000556
-0.170082	-0.014111
-0.001544	-0.003357
0.000412	0.004785
-0.170375	-0.011135
-0.001948	-0.000077
-0.001045	0.064007
-0.168701	0.030898
-0.000218	0.003797
-0.000942	0.004190
-0.168846	-0.011284
-0.000457	0.000401
0.000973	-0.000451
-0.170379	-0.014198
-0.001945	0.000136
0.000978	0.000042
-0.170326	-0.014383
-0.004880	-0.000934
0.001540	0.000165
-0.170529	-0.014078
-0.001001	-0.001757
0.000498	-0.004853
-0.168741	-0.011226
0.001455	0.001850
0.001017	-0.005341
-0.170529	-0.011389
-0.000992	0.000360
-0.000948	-0.000742
-0.004265	-0.008995
-0.003073	-0.000381
-0.000304	-0.000454
-0.003557	-0.008948
0.000089	-0.001552
-0.001614	-0.001384
-0.003401	-0.003129
0.002350	0.001791
0.000052	-0.001559
-0.003102	-0.002688
-0.000140	-0.000040
-0.000556	-0.001531
-0.003857	-0.007292
-0.001025	0.000697
-0.002609	-0.000118
-0.003463	-0.009000
-0.001846	-0.001105
-0.001018	0.000550
-0.006493	-0.007771
0.001433	-0.000225
-0.001318	0.002081
-0.006641	-0.002820
0.000515	-0.001368
-0.002352	-0.000545
-0.003214	-0.001682
-0.000379	0.001681
-0.000071	-0.001041
-0.000221	-0.003180
-0.001253	-0.000001
0.000629	-0.000048
-0.003493	-0.009334
0.000317	0.000050
0.001765	0.000309
-0.006646	-0.008953
0.001066	-0.000668
0.000575	0.000920
-0.003487	-0.007362
-0.001523	-0.000130
-0.000964	0.002171
-0.003362	-0.003183
0.001082	0.000970
-0.000800	0.000616
-0.003393	-0.007705
0.001199	-0.000072
0.001729	-0.000349
-0.003213	-0.009326
-0.001449	0.000327
0.001650	-0.000329
-0.003222	-0.009313
-0.001839	-0.000683
-0.000955	-0.000006
-0.003323	-0.008960
-0.000112	0.000041
-0.000244	-0.000032
-0.001463	-0.008939
0.001190	-0.000045
-0.000826	-0.000356
-0.003416	-0.009305
-0.000157	0.000243
0.001225	0.000762
-0.004354	-0.009343
-0.000158	0.000138
0.000209	0.000699
-0.000229	-0.009386
-0.000325	-0.000490
0.001812	0.000555
-0.003314	-0.008958
0.000075	-0.000031
0.001899	-0.000255
-0.003364	-0.007786
-0.000169	0.000278
0.000422	0.000597
-0.000321	-0.008973
0.000616	-0.000044
-0.001670	-0.000270
0.116071	-0.332967
0.004418	0.000242
0.001957	-0.000533
0.115363	-0.333125
-0.000073	0.000027
0.000178	-0.000256
0.112750	-0.333111
0.002055	0.000254
0.000212	-0.000200
0.112594	-0.333028
-0.002898	-0.000277
0.002250	-0.000303
0.115007	-0.333262
-0.000920	0.000010
0.000043	0.000210
0.115365	-0.333104
0.000537	0.000176
-0.000320	0.000049
0.112732	-0.333237
0.000949	0.000032
0.000507	0.000094
0.120012	-0.333178
0.001508	0.000026
-0.000374	-0.000012
0.112586	-0.333308
0.002268	-0.000220
-0.000009	0.000194
0.115197	-0.333050
-0.000556	0.000100
0.001291	0.000061
0.114933	-0.333175
0.001263	0.000063
0.001243	0.000008
0.112643	-0.333154
0.000637	0.000391
0.001239	0.000007
0.112645	-0.333211
0.001839	-0.000259
0.001238	-0.000035
0.114899	-0.333242
0.000756	0.000076
-0.000114	0.000006
0.112647	-0.333164
0.000481	0.000066
0.001999	-0.000160
0.115194	-0.333102
0.000883	0.000093
-0.003650	-0.000106
0.115192	-0.333151
0.001543	0.000105
0.001875	-0.000291
0.115232	-0.333274
0.000155	-0.000334
0.000606	-0.000041
0.112626	-0.333040
0.001334	0.000048
0.000594	-0.000127
0.112600	-0.333088
0.002395	0.000212
0.001498	0.000083
0.115861	-0.333247
-0.000565	0.000294
0.001373	-0.000019
0.116028	-0.333337
-0.000709	-0.000364
-0.000775	-0.000112
0.115204	-0.333396
0.000823	-0.000122
-0.001048	0.000150
0.114804	-0.333259
0.002135	0.000006
-0.000470	0.000195
0.115038	-0.333220
-0.916485	-2.278279
1.258258	2.226829
-1.162754	-2.440912
0.058066	-0.336298
-0.316637	-0.288721
0.693726	1.033254
-1.101185	-1.095735
0.519837	1.059987
1.892530	2.455803
0.869859	1.639776
2.418264	3.993676
0.851645	1.929255
0.676145	1.330754
0.719528	0.712341
-1.393147	-2.646778
-0.152625	-0.154448
0.150039	0.337515
0.396062	0.289661
0.873528	2.251880
-0.367489	-0.663033
-0.827335	-2.215242
0.934214	1.670503
0.685805	1.617505
-0.249044	-0.386949
-1.067743	-2.287849
-0.150633	0.009015
-0.083013	-0.473424
0.197893	-0.151304
-0.522339	-0.744183
1.205084	1.909199
0.705705	1.681665
1.704885	2.893951
2.298767	3.510747
0.516037	0.773214
-0.101852	-0.969094
2.366694	4.327575
-1.677925	-3.424060
0.907013	1.684826
-0.755220	-1.560431
0.260886	0.261651
0.395527	0.248897
0.845060	1.056990
0.465148	0.802588
-2.057790	-3.465081
-0.748437	-1.668053
-0.626648	-1.157627
-0.191256	-0.054542
0.058641	-0.636838
-1.558034	-2.578000
-1.455088	-2.452984
-0.594608	-1.618689
0.990495	2.047527
-0.020611	-0.561820
-0.262601	-0.376417
-1.134670	-1.532019
1.647211	2.237609
0.596827	1.006260
1.546838	2.714749
-0.158836	-0.289666
-0.390685	-0.733065
1.734162	3.002099
-1.818925	-3.826299
1.353011	2.690258
1.342112	1.950390
1.057632	1.916679
-0.487902	-1.073295
-0.655372	-1.110496
-1.058771	-2.055168
1.248133	1.582580
-0.757205	-1.574220
-0.288675	-0.186561
2.446522	3.414034
-0.307618	-0.641720
-1.731866	-2.551856
0.960524	1.607167
-0.930149	-1.724100
1.634845	2.598415
-0.385553	-0.179319
0.876657	1.337285
-0.285466	-0.250192
-0.856246	-1.343039
-0.088812	-0.049357
-0.743235	-1.337267
-0.867908	-1.035422
0.064708	0.430202
-2.052524	-3.128810
0.290578	0.870950
-1.078427	-1.435996
0.578592	1.027703
0.630273	0.941099
-0.466207	-0.762230
-0.316375	-0.290147
-0.137867	0.577621
0.292150	0.281461
0.708006	1.204225
-1.620160	-2.895417
-1.266953	-1.724273
-0.117491	-0.575414
0.906434	1.666852
0.841607	1.191437
1.259605	2.186571
1.677628	3.339879
-1.386480	-2.178449
0.014804	0.080960
-2.606895	-4.282205
0.712996	0.611869
-0.041865	0.150879
0.154311	0.408829
-0.146371	0.000803
-0.977798	-1.794560
-1.295632	-2.262989
-0.744137	-1.416049
1.229426	2.105425
-0.327381	-0.899101
2.457991	4.059484
-0.612827	-0.714483
0.665159	1.021420
0.960461	2.163684
-2.695948	-4.246556
-0.318830	-0.454917
1.295037	2.331858
-2.639251	-3.574165
-1.572664	-2.358279
0.212588	0.654087
-0.484095	-1.011611
-0.247717	0.105820
-0.513913	-0.918654
0.872999	1.483726
0.536008	1.109317
-1.915233	-3.332858
1.571568	1.730288
-0.956819	-1.101117
0.268309	0.236774
0.527856	0.339616
-0.616942	-1.465557
0.715725	1.738067
0.320259	0.324182
0.362620	0.424621
0.234433	0.206979
-1.546585	-2.247882
0.563719	0.739135
-1.125973	-2.210143
1.423342	2.769465
-1.922526	-3.443755
0.392579	0.370144
-1.705958	-3.531309
-0.809856	-1.506916
-1.189426	-1.280856
1.821066	2.696277
-0.014369	-0.048929
0.765685	1.261738
-0.594233	-1.248824
0.472756	0.644457
1.268716	2.501304
-1.492676	-2.706779
-0.377437	-1.147923
1.207585	1.519453
-1.321953	-2.284658
2.496585	4.792392
0.327550	0.485427
-2.004578	-3.322087
0.120254	0.505209
-2.081526	-3.548776
0.650763	1.075238
-0.870464	-1.763083
-1.174957	-1.360011
0.530187	0.546096
0.230597	0.075972
-0.905955	-1.056245
1.766283	3.171049
2.242880	3.322235
-1.487858	-3.022900
0.090797	-0.171618
-0.796392	-1.273437
0.084731	0.226735
0.989017	1.354703
-0.497920	-0.682811
1.444788	2.581699
-0.010036	-0.146564
1.416975	2.483507
1.635119	3.157824
0.645288	0.695365
1.466771	2.147462
0.745300	1.203674
1.368478	2.030134
0.170888	-0.571251
-0.067235	-0.075398
0.815373	1.207386
-0.181702	-0.264754
-0.556615	-0.855140
0.090895	0.125107
-0.452402	-0.907028
-0.148060	-0.522858
1.109560	1.932654
2.219003	3.407452
-0.221088	-0.263195
0.107947	0.639604
-0.332837	-0.460584
0.988025	1.920912
-0.792395	-1.318469
2.180884	4.441412
-1.148397	-1.982261
-2.812089	-4.168134
-0.352625	-1.134060
-0.882020	-0.927682
-2.170291	-3.202531
1.060785	1.612418
-0.328307	-0.782685
0.215643	0.701032
1.399421	1.840595
0.646557	1.144644
0.117781	0.556456
-0.098255	0.129621
-0.396210	-0.303178
0.588507	0.673263
-1.481152	-1.978164
1.276548	2.495333
1.259621	1.963988
0.442105	1.006954
1.051095	1.343316
2.626197	4.017287
0.430881	0.478476
-0.811712	-1.149891
0.372980	0.477362
2.450503	3.594320
-1.522526	-2.901791
1.287242	2.026557
0.287004	0.351876
1.054159	1.543424
2.348508	3.812661
0.105245	-0.323787
0.053797	0.712740
-0.297253	-0.329394
-0.267667	-1.024256
0.056601	-0.016062
-0.453084	-0.401450
1.171942	1.640813
1.356700	2.323502
1.208572	1.742494
0.365858	0.804557
1.939355	2.782690
-2.547427	-4.004551
-1.388830	-2.821730
-1.167158	-1.676821
-0.107239	-0.727384
0.037336	0.208766
0.137403	0.291222
0.565448	0.721942
-0.710078	-1.061808
-0.313673	-0.779840
-0.538590	-1.018983
-0.478292	-1.009985
0.390256	0.726070
-0.244708	-0.193699
-0.636443	-0.839065
-0.537963	-1.420012
0.479009	1.045465
0.211506	0.400434
0.054654	0.342709
-1.250301	-2.369814
-0.251666	-0.187107
-0.124496	-0.864402
1.129688	1.871131
-0.082822	-0.270525
-0.524565	-1.007591
1.033110	1.903384
-0.381395	-0.410014
-0.857119	-1.052615
1.563135	2.100655
-1.880742	-2.437994
1.008573	1.558011
-0.949771	-1.449599
0.489006	0.468676
1.421814	2.660012
-2.028983	-2.891371
1.034271	2.198825
0.423257	0.268274
-0.575682	-0.700551
-0.105707	-0.461139
-1.198897	-2.501737
-0.542424	-0.605118
0.212525	0.130665
-0.408318	-0.541990
0.666232	1.240750
-0.624788	-1.262687
-1.217737	-1.690953
2.070830	3.209131
-0.524424	-1.020795
0.076431	-0.188779
-1.847861	-2.961129
0.164073	-0.097353
0.441623	0.524705
-0.281419	-0.229718
0.141058	0.699653
1.303108	2.801263
-1.075565	-1.469186
-1.284883	-1.443533
-1.604358	-2.312727
-0.443920	-0.143486
0.205892	0.134463
0.030005	-0.116090
1.461547	2.262373
-0.238908	-0.525052
-0.790006	-1.777024
0.549692	2.002269
0.442467	-0.552661
0.739487	2.018270
0.084697	-0.016522
-0.401408	-2.542824
0.251454	0.564027
-0.549516	-0.219913
0.266270	-0.211578
-0.950669	-1.273849
-0.453398	-0.074537
-0.803116	-1.436048
0.311609	0.382782
-0.850093	-1.111658
1.174726	1.545505
1.273315	1.644078
-1.426376	-2.658022
-0.145072	-0.997965
-0.423770	-0.617181
-0.364871	-1.256781
0.101786	-0.539323
1.928602	2.079239
0.223078	0.606228
-1.138304	-4.278033
-1.125234	-1.617483
-0.515958	0.548525
0.115575	-0.081868
0.434821	1.448316
1.707513	1.825548
0.773644	-0.037032
0.184951	-0.616167
-1.760659	-2.769582
-0.403787	-0.503488
0.737493	1.767086
-0.569342	-0.677660
-0.192248	-0.903416
-0.363067	-1.740053
0.392678	-0.642700
-0.626398	-2.426771
-0.948699	-0.781536
0.031402	-0.480653
-1.605087	-2.536167
-0.621794	-1.624547
1.318871	2.586182
0.925239	1.321071
-1.796743	-1.836089
1.243218	2.854912
-0.739725	-1.717708
1.410223	0.679611
0.427296	1.235065
-0.398459	-0.513344
-1.124567	-0.642865
0.171630	-0.127797
-0.744980	-1.535406
1.185387	0.858691
-0.222899	0.461469
-0.522588	-1.398244
0.244076	1.349127
-1.098539	-2.580541
0.225996	-0.037247
1.327120	2.344178
-1.534458	-2.438969
-0.613078	-1.284338
0.406275	0.096575
-1.512690	-3.097350
-0.090211	-0.945101
-0.613063	-1.388852
1.408803	1.041662
-0.251215	0.280707
-0.784467	-1.752316
-0.356086	-1.225161
-0.671413	-1.014083
0.716511	1.228131
0.383386	0.425141
-0.655878	-0.996287
-0.762860	-1.408877
-2.150927	-4.343412
0.786514	1.312451
-0.659674	-1.485339
-2.057507	-3.862555
-0.560725	-0.858544
0.155039	0.314491
0.017651	0.319636
0.244732	0.560007
1.159547	1.825721
-0.696174	-0.786089
-2.079538	-2.684209
-0.327822	-0.476577
-0.435615	-0.483992
-1.692056	-3.363152
-1.697308	-3.343959
0.790342	1.293831
-1.656312	-2.240865
0.215326	-0.078925
0.487000	0.306916
-0.569505	-1.196793
-0.505863	-0.349107
2.204163	4.138521
-0.112424	-0.742392
1.314723	2.673550
0.595489	0.791886
1.717750	3.110671
0.438334	0.492547
0.854660	1.638020
-0.273540	-0.403927
-0.174604	-0.343446
0.943867	1.378380
-0.629484	-1.057329
-0.202386	-0.639097
-0.331357	-0.651364
-1.080133	-1.680112
0.712304	1.807309
1.663700	2.706753
-0.675529	-0.637041
-1.046986	-1.973793
1.115142	2.018626
-1.187155	-1.793151
-0.814475	-1.362348
-0.099567	-0.153083
0.174057	-0.238539
-0.400124	-0.592525
0.321071	1.100137
-0.016855	-0.185553
0.657053	0.979887
-0.610695	-0.287998
-0.365030	-1.123245
-2.526680	-4.208431
-0.245868	-0.482084
0.565503	0.334037
2.622871	4.077406
-1.590401	-2.809268
1.408479	2.331746
-0.091854	-0.262647
-1.698027	-3.409277
1.483211	2.566886
-1.898999	-3.286204
1.105323	1.687033
-1.056417	-1.295773
2.036601	3.619054
-0.914927	-1.726667
1.257750	1.724200
-0.730139	-1.199798
1.139440	1.964036
-0.515509	-1.292959
-0.116752	-0.208725
-0.962503	-1.025448
-1.079801	-1.543610
-1.429038	-2.302554
3.119010	4.299862
0.222579	0.578896
0.992948	1.731268
-1.650443	-2.561400
0.468095	0.572066
-0.369028	0.117336
2.128427	3.634869
0.116450	-0.389145
0.167651	0.154886
0.517788	1.431395
1.116550	1.852788
-0.715425	-0.987644
-0.058764	-1.116216
0.744717	1.519015
-1.117190	-1.664320
1.059654	1.349860
0.957725	1.657759
1.361232	2.279550
-0.014983	-0.765734
1.666056	2.409495
-1.588618	-1.948503
0.830363	0.892267
1.020924	1.057021
1.890201	2.787994
-0.080830	-0.017551
0.677310	0.815055
-0.031479	-0.572704
-1.138319	-1.837351
0.594067	0.745896
1.160743	1.779145
-1.035440	-2.527009
0.208269	0.150673
-1.861672	-2.759218
-0.909943	-2.127332
0.307304	0.215606
2.054900	3.521102
0.494465	0.663918
0.289345	-0.001164
0.374285	1.302069
2.256149	4.027824
-0.553937	-1.606413
0.095076	-0.291621
1.013462	1.703472
0.762374	1.013597
-0.990306	-1.798329
0.801255	1.684275
-0.205645	-0.851532
-0.695651	-1.273224
-0.981733	-1.020518
0.351226	0.760552
-0.480688	-0.694831
-0.735112	-1.321310
1.254051	2.737471
0.869147	1.458601
-0.364626	-0.350271
-0.250033	-0.243227
0.001800	0.401179
0.984010	2.062492
0.685766	1.165537
1.989500	3.435694
-1.882864	-3.233132
1.526272	1.833834
2.274399	3.912448
-1.548133	-2.215528
-0.502449	-0.838948
-0.311029	-0.436782
0.911144	1.373879
1.436522	2.783931
0.782327	1.713242
-2.330079	-3.634895
0.722025	1.133387
-1.968198	-3.225323
-0.515634	-0.345159
0.979103	1.666869
-0.704792	-0.625728
2.894311	4.339812
0.192476	0.125282
1.195575	1.779275
-0.271408	-0.293499
-0.978583	-1.355918
2.105176	2.938446
2.015443	3.174414
0.359580	0.983208
-0.790055	-1.465188
-0.477392	-1.160819
-0.010693	0.058241
-0.855981	-1.248338
-0.925198	-1.387833
0.777921	1.714387
-1.585803	-2.529646
1.276615	1.829233
-0.588015	-0.784584
1.923394	3.245304
-0.973641	-2.057726
-1.845365	-3.192375
-1.920690	-2.808734
-1.979535	-2.845649
0.316382	1.093983
-0.271644	-0.123499
-0.629232	-1.120140
0.136806	0.350971
0.495496	0.369681
-1.418722	-2.530058
-1.550374	-3.181851
-0.970645	-2.370165
0.839856	1.024208
-0.376230	-0.402312
-0.269739	-0.320208
0.563587	1.015301
0.154181	0.257305
1.277183	1.735474
1.797177	2.707204
-1.173320	-2.321018
-0.127462	-0.826139
2.268303	3.330595
1.190416	2.282086
0.063258	0.113046
1.413424	2.392528
-0.515404	-0.937126
0.983450	1.733943
0.549009	0.481026
-1.084124	-1.710536
-0.751160	-0.955981
-0.921454	-1.516118
-0.969926	-1.255827
0.523839	-0.318842
-1.353748	-1.178546
-0.335308	-0.077809
-0.551528	-1.397325
-1.197395	-1.558288
-0.444159	-0.938297
0.120332	0.252084
0.391038	1.000488
-0.901324	-1.322866
-1.112170	-1.806403
-0.619318	-0.893074
-0.215021	-0.516050
-0.218777	0.790364
-1.939149	-4.028492
-1.255128	-2.024540
-1.535711	-2.093622
-2.355123	-3.254900
0.276854	0.066531
0.487952	1.650435
1.076558	1.998926
0.080527	-0.032666
1.295426	2.735355
-0.516992	-1.023414
-0.112488	0.243955
-0.404041	-0.626032
0.451158	0.983252
0.346013	-0.403403
0.058324	-0.484044
-0.550297	-0.318951
0.859214	1.996701
0.584429	1.257961
-2.421988	-3.693248
-0.553460	-1.299212
-0.955356	-1.515446
1.061622	1.865112
0.477407	0.875334
0.380965	0.668588
-0.902473	-2.080097
0.856089	1.178038
-0.860271	-1.478262
0.668998	0.512316
1.453302	2.005383
-1.322410	-2.120641
0.107855	0.234181
-0.044041	-0.365838
2.385042	3.889414
0.934857	1.317741


==> data/SGP_H.txt <==
0.000302	0.000000
0.000108	0.000000
-0.040367	0.002256
0.000187	0.000000
0.000001	0.000000
-0.040569	0.002256
0.000436	0.000000
0.000095	0.000000
-0.040263	0.002256
0.000072	0.000000
0.000114	0.000000
-0.040233	0.002256
0.000404	0.000000
0.000061	0.000000
-0.040357	0.002256
0.000161	0.000000
0.000066	0.000000
-0.040356	0.002256
0.000298	0.000000
0.000150	0.000000
-0.040526	0.002256
0.000283	0.000000
0.000006	-0.000000
-0.040360	0.002256
0.000310	0.000000
0.000149	-0.000000
-0.040536	0.002256
0.000363	0.000000
0.000089	0.000000
-0.040308	0.002256
0.000390	-0.000000
0.000332	0.000000
-0.040189	0.002256
0.000139	-0.000000
0.000225	-0.000000
-0.040373	0.002256
0.000429	-0.000000
0.000223	-0.000000
-0.040399	0.002256
0.000152	-0.000000
0.000326	-0.000000
-0.040261	0.002256
0.000246	-0.000000
0.000057	0.000000
-0.040573	0.002256
0.000190	-0.000000
-0.000019	0.000000
-0.040165	0.002256
0.000298	-0.000000
0.000127	0.000000
-0.040450	0.002256
0.000427	-0.000000
-0.000018	0.000000
-0.040329	0.002256
0.000052	-0.000000
0.000046	0.000000
-0.040295	0.002256
0.000492	-0.000000
0.000031	0.000000
-0.040310	0.002256
0.000277	0.000000
0.000308	0.000000
-0.040276	0.002256
0.000310	0.000000
0.000295	0.000000
-0.040358	0.002256
0.000140	-0.000000
0.000179	-0.000000
-0.040635	0.002256
0.000245	0.000000
0.000384	-0.000000
-0.040242	0.002256
0.000368	0.000000
0.000197	-0.000000
-0.040492	0.002256
-0.342880	-0.331963
-0.077018	-0.141346
-0.799197	-0.733464
-0.783207	-0.841464
0.197793	0.160743
0.444645	0.523090
-0.357246	-0.322067
0.563986	0.515229
0.987853	0.941630
1.277637	1.283150
1.077064	0.981430
-1.888006	-1.806650
-0.277743	-0.316825
0.892041	0.873110
0.448156	0.476317
0.122235	0.170303
-0.055672	-0.069647
0.195602	0.181767
0.756520	0.774182
0.343618	0.291747
0.578535	0.599917
0.316482	0.222711
-0.170545	-0.153191
-1.875053	-1.899480
-0.251470	-0.321767
-0.184358	-0.083554
0.303541	0.211433
-0.422070	-0.538376
0.141166	0.226585
0.387596	0.468609
0.011323	0.011126
2.228637	2.176310
0.105342	0.102569
-0.410246	-0.474791
-0.533909	-0.424681
1.018605	1.010840
-0.058851	-0.061754
-0.202874	-0.208275
0.135289	0.141682
0.815122	0.737305
0.379331	0.416795
2.287019	2.202070
0.059019	0.061754
0.203643	0.208275
-0.141042	-0.141682
0.011698	0.115124
-0.342461	-0.591370
0.332664	0.180814
0.390968	0.342833
0.059525	0.141964
-0.780385	-0.809986
-0.078410	-0.052840
0.138509	0.177223
-0.009604	-0.035502
-0.453927	-0.338200
0.525145	0.531026
1.618802	1.619700
-0.084915	-0.213268
-0.053013	-0.080959
0.450214	0.363840
-0.011099	-0.011126
-2.227616	-2.176310
-0.105062	-0.102569
0.178650	0.233336
0.509654	0.455532
1.287389	1.294810
-0.011121	-0.015225
0.227551	0.215028
-0.336737	-0.347380
0.111195	0.164486
-0.067338	-0.007385
-0.145442	-0.194177
0.007118	0.074199
0.055802	0.081164
-0.495588	-0.433008
0.169063	0.169033
0.534593	0.598499
0.281316	0.331107
0.195336	0.137242
-0.093145	-0.109277
0.270565	0.245278
0.683458	0.636392
-0.618242	-0.799425
-1.339317	-1.463940
0.126104	0.092756
-0.039458	0.011438
-0.362994	-0.375501
-0.383569	-0.457160
0.390845	0.336076
-0.709120	-0.666047
-0.274291	-0.323342
0.013188	0.007450
-0.058476	-0.160176
0.299346	0.179842
0.030020	0.040145
-0.018262	0.010141
0.190677	0.253632
0.370396	0.354429
-0.408363	-0.477116
-0.476381	-0.568542
-0.335179	-0.464229
0.277764	0.241804
0.062007	0.033453
0.309286	0.373140
-0.633298	-0.695861
0.185030	0.189680
-0.468161	-0.470682
-0.474298	-0.484635
-0.497371	-0.477981
0.002472	-0.000975
-0.725428	-0.838912
0.710333	0.528710
0.182730	0.268211
-0.186008	-0.199686
0.257959	0.239129
0.043683	0.038910
0.387370	0.390860
-0.320084	-0.224635
-0.935356	-0.708142
-1.102067	-0.747145
-0.234302	-0.180736
-0.091638	-0.093518
-0.901297	-0.994195
-0.014400	-0.014904
-0.032954	-0.108213
0.416893	0.474996
-0.334311	-0.311234
0.611905	0.572426
0.035864	0.095545
0.635016	0.788330
0.050542	0.229468
1.483205	1.465550
0.635383	0.666279
-0.117875	0.133466
-2.012779	-1.901780
-0.186322	-0.189680
0.468606	0.470682
0.474044	0.484635
0.241510	0.163727
0.277471	0.276909
1.270494	1.302130
-0.175119	-0.249577
-0.704193	-0.657579
1.000298	1.075190
-0.238495	-0.183502
0.301550	0.370171
0.367105	0.341468
-0.113695	-0.133450
0.056573	0.064159
0.669899	0.672949
-0.335170	-0.264407
-0.192117	-0.089509
0.221422	0.186734
0.179372	0.058504
-0.545139	-0.469072
0.297538	0.417777
0.202935	0.129808
0.050103	0.011350
-0.313944	-0.456606
0.305795	0.223125
-0.189975	-0.119238
0.456533	0.453333
-0.411822	-0.299474
0.095802	0.123444
-0.215517	-0.248276
0.123057	0.086572
-0.035323	-0.079000
0.534505	0.596033
0.011365	0.007373
-0.300348	-0.313080
-0.135706	-0.144429
-0.292050	-0.295915
-0.129163	-0.022002
0.677421	0.477528
0.386603	0.311952
0.124824	0.057507
-0.681313	-0.502786
0.300847	0.258020
0.193195	0.169616
0.084921	0.082731
-0.158265	-0.163871
-0.206614	-0.213791
0.081892	0.084568
-0.377052	-0.520153
-0.246013	-0.312700
-1.548885	-1.579210
-0.030455	0.022929
0.037987	-0.121259
1.682675	1.847780
-0.173792	0.008722
0.137013	0.096239
1.536946	1.461780
0.145070	0.138842
-0.063286	0.009091
0.756784	0.692862
-0.290774	-0.410299
0.119958	0.134303
-0.456584	-0.654175
0.029104	0.042672
-0.054506	-0.043565
0.288074	0.176201
0.398433	0.495106
-0.111969	-0.058325
-1.987202	-2.026480
-0.180452	-0.217616
0.306946	0.410543
0.206939	-0.227628
-0.120811	-0.094245
-0.227655	-0.325180
-0.376915	-0.407189
0.158283	0.163871
0.206741	0.213791
-0.082068	-0.084568
-0.019748	-0.111701
0.568249	0.336328
0.252838	0.205274
0.221393	0.253255
-0.137815	-0.138116
-0.001970	-0.094065
0.263760	0.268917
-0.326433	-0.331344
-1.078279	-1.091630
-0.189938	-0.156382
-0.208172	-0.194369
-0.486396	-0.588441
-0.275908	-0.186500
-0.184708	-0.199160
-0.599101	-0.549607
0.054427	0.053300
1.377908	1.353040
0.893492	0.879687
-0.237682	-0.320238
-0.374492	-0.347980
0.687147	0.734029
-0.093286	-0.072432
-0.186885	-0.175518
0.733773	0.657841
-0.193936	-0.108398
0.021606	0.008215
-0.180052	-0.213804
-0.357359	-0.387217
-0.421486	-0.411941
-1.546691	-1.562410
-0.274239	-0.193551
-0.289480	-0.188447
-0.561223	-0.379354
0.075951	-0.011620
0.246696	0.414360
-0.475741	-0.586186
-0.043166	-0.200423
-0.414459	-0.450148
0.254583	0.321598
0.039734	0.102918
-0.013270	0.102598
-1.039749	-1.083970
-0.146256	-0.148718
-0.104307	-0.106009
-0.646936	-0.658532
-0.223824	-0.183339
-0.063590	-0.002705
-0.521493	-0.637507
0.186231	-0.110647
-0.001302	-0.019114
-0.754697	-0.744553
-0.306065	-0.504261
-0.077555	-0.009760
0.532012	0.386600
0.327814	0.288239
-0.424563	-0.316329
0.915258	0.868167
-0.208105	-0.215021
0.178677	0.308140
0.212479	0.323740
-0.232781	-0.160906
-1.051575	-1.027010
1.426202	1.417850
-0.502822	-0.402954
-0.354032	-0.286058
-1.148396	-1.126870
0.108660	0.118452
0.031623	0.056302
-0.361211	-0.348484
-0.015170	0.052730
0.141220	0.162958
0.070713	0.058893
0.146519	0.148718
0.104173	0.106009
0.647411	0.658532
-0.054663	-0.053300
-1.377778	-1.353040
-0.895673	-0.879687
-0.373837	-0.301849
-0.887543	-0.947132
1.112096	1.087670
0.049698	0.005469
-0.223527	-0.209512
0.249046	0.351245
0.375476	0.390436
-0.708842	-0.713380
1.196394	1.214760
-0.142208	-0.085857
0.167456	0.113804
0.103357	0.078208
-1.001237	-0.992953
-1.294539	-1.300640
-0.835975	-0.823134
-0.526284	-0.464213
0.592981	0.512429
0.998412	1.057730
-0.127604	-0.080305
0.114692	0.076502
0.787808	0.739047
-1.575048	-1.627440
0.367715	0.348283
3.271679	3.197140
-0.059774	0.048341
0.053434	0.013100
0.485281	0.485770
0.030436	0.004752
0.093969	0.051086
0.470826	0.541974
-0.355314	-0.367490
-0.185518	-0.116210
0.905482	0.916047
0.107529	0.060306
-0.073516	-0.098911
1.252415	1.249140
0.053554	0.106092
-0.138501	-0.146979
-0.591024	-0.629350
-0.007602	-0.004877
-1.000328	-0.988852
1.029132	1.018000
-0.021418	-0.046629
0.308291	0.237959
-0.909501	-0.841160
0.144186	0.089929
-0.000607	0.097317
-0.147250	-0.214410
-0.090222	-0.077124
-0.051444	-0.052494
0.674480	0.659524
-0.057856	-0.074990
-0.218249	-0.149079
0.504721	0.355509
-0.215445	-0.195586
-0.034246	-0.005456
-0.155110	-0.381313
-0.112204	-0.120898
0.075816	0.086400
1.240695	1.283500
0.038545	0.012127
-0.029136	-0.013817
0.347767	0.300840
-0.205091	-0.109092
-0.373665	-0.189447
-0.282276	-0.066448
0.885400	0.937509
-0.089255	-0.021205
0.978236	0.838437
0.008422	-0.010090
0.996889	1.006880
-1.038160	-0.971028
1.003026	1.005190
1.289466	1.288160
0.857657	0.848076
-0.049492	-0.002098
0.071800	0.010495
-0.008893	0.148658
-0.053880	-0.146870
0.174358	0.155932
-0.736493	-0.796807
0.236768	0.128576
0.070688	0.107641
0.262375	0.159629
0.588647	0.611880
-0.178395	-0.154114
-0.817089	-0.856184
-0.030792	-0.069664
0.123222	0.018055
-0.348711	-0.469851
0.326043	0.323543
-0.238077	-0.252472
-0.009205	-0.021601
-0.939773	0.032554
0.295544	0.198908
-1.327009	-0.976352
0.197766	0.255950
-0.305534	-0.345760
2.399372	2.376020
-0.016368	-0.139103
0.075853	0.176351
0.394933	0.312953
-0.621120	-0.577355
-0.680250	-0.602611
-1.321296	-1.389930
0.462332	1.607930
-0.218417	-0.527872
-0.986404	-1.973350
-0.465101	-0.450177
0.337527	0.410891
0.504980	0.491499
-0.103574	0.061022
-0.161141	-0.258294
-0.410115	-0.362909
0.235831	0.322919
0.410036	0.323215
0.830575	1.070220
-0.508010	-0.479413
0.438598	0.452085
0.712765	0.769352
-0.340178	-0.069972
0.585226	0.260659
-0.418201	0.160542
0.010534	-0.227272
-0.472048	-0.417075
-2.557001	-2.550340
-0.064183	0.121279
0.144061	-0.084232
-0.228633	0.399047
0.404982	0.472195
0.303967	0.360656
-1.391542	-1.452410
-0.362607	-0.237900
-0.050182	-0.087587
-1.238340	-1.274010
-0.158191	0.104156
0.252185	0.049904
-0.199205	-1.172130
0.036224	0.190345
0.048373	0.176971
0.355666	-0.034313
0.376379	0.276265
0.138203	0.138410
-0.722414	-0.821473
0.325770	0.447595
-0.237396	-0.279046
1.016697	1.282350
-0.068409	-0.170222
-0.250076	-0.145721
0.009243	-0.026541
-0.741059	-0.296020
-0.117547	-0.058085
-0.593530	-0.058357
-0.047479	0.004842
-0.150084	-0.146003
-0.163785	-0.272848
-0.047437	-0.001251
0.295894	0.171270
0.645000	0.336005
-0.149568	-0.155003
0.372339	0.372135
0.470328	0.453383
0.231520	0.076844
-0.421118	-0.342007
-0.639490	-0.691464
-0.075603	-0.112102
-0.726915	-0.760069
-1.523159	-1.565240
-0.421987	-0.217599
-0.580862	-0.283327
-0.891838	-0.249512
-0.143163	-0.149949
-0.005964	-0.004889
-0.040201	-0.038538
-0.411337	-0.393679
-0.143251	-0.108082
0.358212	0.317056
0.142798	0.149949
0.005912	0.004889
0.040529	0.038538
-0.512516	-0.376576
0.305914	0.143541
-0.509436	-0.508983
-0.018434	-0.054947
-0.167227	-0.129509
0.566878	0.561564
-0.160473	-0.248237
-0.020606	-0.057246
0.379309	0.341871
0.107769	0.163252
-0.437232	-0.321077
0.797960	0.663338
0.441626	0.392371
-0.002337	-0.017403
-0.527496	-0.577191
-0.041910	0.003810
-0.721715	-0.563402
1.237805	0.983557
-0.181905	-0.092501
0.399587	0.424004
0.988180	1.007950
-0.216231	-0.134987
0.068274	0.053703
0.306170	-0.019202
0.307479	0.262889
0.094462	0.045363
-0.394625	-0.346058
0.455471	0.490172
0.404762	0.419093
-1.061879	-0.976683
-0.131983	-0.038075
-0.347396	-0.357669
1.212480	1.244900
-0.240147	-0.144933
0.051759	0.124925
1.025121	0.908733
0.887592	0.847015
-0.248161	-0.205308
1.870511	1.598140
-0.080640	-0.119617
0.154264	0.168703
-0.522785	-0.772542
0.027180	0.010526
-0.343363	-0.347262
-0.042719	-0.002734
-0.482862	-0.373729
-0.505327	-0.437592
1.314352	1.075290
-0.669924	-0.560158
-0.179665	-0.158001
-0.710690	-0.710435
0.283315	0.145678
-1.220450	-0.959432
-1.568389	-1.234140
0.012178	0.007103
0.066418	0.033147
0.560825	0.540878
0.050167	0.111704
-0.326717	-0.315662
-0.645604	-0.788614
-0.018306	0.025935
-0.049490	-0.098396
0.205930	0.139203
0.057146	0.052492
-0.582976	-0.437126
1.628086	1.498210
1.570354	1.499940
-0.636647	-0.657671
1.262522	1.312540
0.099708	0.039919
-0.318189	-0.300081
1.205903	1.304170
-0.766763	-0.820536
-0.774833	-0.785502
1.711681	1.766750
-0.227558	-0.200628
-0.244686	-0.139495
2.115226	1.976970
0.113370	0.186070
0.025355	0.134865
-0.453636	-0.381377
0.277112	0.227888
0.031090	0.015140
-0.043900	-0.108643
-0.419640	-0.398721
-0.376914	-0.354354
-1.348629	-1.216830
-0.292356	-0.313550
-0.047608	-0.016960
0.015252	0.031718
-0.401326	-0.344198
-0.511583	-0.414507
-0.749285	-0.519252
-0.350320	-0.310064
-0.161841	-0.126906
-0.201811	-0.117767
0.029577	0.024886
-0.105376	-0.067464
0.147107	0.104063
-0.885648	-0.877334
1.296702	1.355120
1.350771	1.367370
-0.333117	-0.395129
-0.246470	-0.171488
2.882363	2.785300
-0.104430	-0.061988
-0.172751	-0.053658
-0.475727	-0.049455
0.365787	0.286219
0.240388	0.246806
0.236407	0.427416
-0.081694	-0.154897
-0.075963	-0.141892
-0.792431	-0.860330
-0.117277	-0.067775
-0.034565	0.020647
0.329245	0.235811
0.012413	0.000379
0.286318	0.358624
-1.166139	-1.225730
0.455448	0.625283
0.363672	0.451151
-0.516054	-0.795081
-0.170227	-0.194441
-0.117579	-0.122112
0.230492	0.286446
0.048260	0.047084
0.021076	0.075714
0.495017	0.300615
-0.007993	-0.082554
0.427639	0.462373
-0.106511	-0.212888
-0.237780	-0.252972
0.375245	0.275480
-1.011715	-1.049680
-0.237555	-0.079951
-0.085932	-0.137362
-0.494276	-0.468170
-0.468016	-0.688198
0.306412	0.311086
-1.736032	-1.791470
-0.121453	-0.097211
0.242952	0.273792
1.305040	1.369000
0.231874	0.284575
0.092559	0.042120
-0.903327	-0.897208
0.046329	0.046471
-0.557587	-0.565458
-1.963331	-1.969680
-0.286577	-0.263911
-0.292839	-0.264422
-0.383930	-0.479288
0.205547	0.218208
-0.318837	-0.260714
-0.137814	-0.281685
-0.170246	-0.207721
0.213907	0.338596
0.312408	0.360752
-0.258747	-0.231534
-0.069083	-0.093570
0.915483	0.904787
0.148741	0.301703
0.363937	0.449947
1.222357	1.143170
-0.168090	-0.084114
0.435892	0.345145
0.733678	0.582792
-0.020488	0.081209
0.204323	0.121439
1.459975	1.543430
0.111121	0.108181
-0.737618	-0.825804
-0.559168	-0.837695
0.019417	0.131110
0.320700	0.406595
-0.721474	-0.711785
-0.396529	-0.390722
-0.351020	-0.329276
-1.138754	-1.072190
-0.919409	-1.037280
-0.519997	-0.611665
-1.187142	-1.471990
-0.370025	-0.344426
-0.582247	-0.563683
1.546968	1.635270
-0.407741	-0.405321
-0.334885	-0.351355
-1.992788	-1.934770
-0.658299	-0.712453
0.095407	0.123629
-0.519065	-0.700432
0.027630	0.034199
-0.266236	-0.239450
-0.052478	-0.106899
-0.272903	-0.202226
-0.065497	-0.038198
1.029146	0.998640
0.145388	0.087945
-0.313223	-0.170749
-0.375277	-0.243527
-0.406516	-0.415480
0.067038	0.064283
-0.014654	-0.037746
0.099017	0.207207
0.152534	0.220953
0.085850	0.212709
-0.158370	-0.171967
-0.422265	-0.543810
-1.101117	-1.128960
-0.051987	-0.040159
-0.200784	-0.189079
-0.121419	-0.152104
0.088660	0.168294
0.054767	0.040788
0.251292	0.269748
-0.031337	-0.018930
0.202511	0.153314
-0.095711	-0.036554
0.045073	0.103179
-0.064145	-0.013762
-1.197812	-1.194530
-0.361593	-0.379966
0.073924	0.019718
0.346321	0.392873
0.585069	0.648631
0.661523	0.604859
-0.752732	-0.658535
0.180113	0.139308
-0.322735	-0.291266
-0.308751	-0.329177
-0.098160	-0.143572
-0.003685	0.009045
0.582664	0.649853
0.047706	-0.024205
-0.096014	-0.069914
0.542827	0.504543
0.073665	0.029231
-0.085352	-0.120835
-0.638736	-0.636638
-0.289601	-0.254087
-0.446149	-0.618173
-0.339894	-0.469451
-0.369942	-0.387421
0.235862	0.202977
1.311236	1.258300
0.600359	0.581875
-0.555580	-0.520635
-1.790279	-1.717340
0.245489	0.268080
0.259433	0.294686
0.587790	0.609016
-0.128385	-0.064504
0.150734	0.206761
-1.400900	-1.365420
0.047176	-0.016754
-0.123926	-0.119034
0.662017	0.630642
-0.056717	-0.082405
-0.018400	0.004007
1.578809	1.509770
0.047143	0.017655
-0.335556	-0.364107
0.373731	0.255526
-0.393425	-0.267035
0.102628	-0.019036
0.905800	0.859954
0.272084	0.202331
-0.110642	-0.107457
-0.300721	-0.309780
0.767206	0.804719
-0.851359	-0.778366
-1.311139	-1.349900
-0.088766	-0.038155
-0.286629	-0.258053
0.446013	0.541308
0.041747	0.031764
-0.261343	-0.356669
0.036632	-0.132360
0.108464	0.237336
-0.626751	-0.558985
-1.174232	-1.116560
-0.451081	-0.395294
0.071714	0.114463
0.771259	0.719709
-0.230368	-0.161567
-0.582031	-0.581803
1.162554	1.125800
-0.266533	-0.204939
-0.564553	-0.608257
1.177507	1.212970
-0.124818	-0.066622
-0.048766	-0.013053
-1.022627	-1.156480
-0.401607	-0.433040
-0.402420	-0.369442
-0.527441	-0.574601
0.850023	0.869668
-1.399288	-1.413110
2.637882	2.844720
-1.840393	-1.635130
0.432389	0.471227
-2.102190	-2.021690
-0.128403	-0.189996
-0.056581	-0.026690
0.206461	0.080636
0.446136	0.446079
0.072204	0.011518
0.225847	0.093989
0.089084	0.019564
-0.005809	0.015098
0.180803	0.298531
1.258444	1.270550
-0.163355	-0.258394
-0.245597	-0.297970
0.042947	-0.029935
-0.245861	-0.353884
-0.155705	-0.316947
0.449130	0.469520
0.079726	0.099177
-0.400978	-0.372225
0.101280	0.063661
0.045975	0.078119
0.122136	0.169537
-0.204222	-0.158197
0.188589	0.200332
0.172742	0.155188
0.220449	0.181914
0.009175	-0.018679
0.685396	0.669515
-0.012659	-0.039270
0.010162	-0.016874
-0.012780	0.025287
0.161927	0.079159
0.091395	0.059134
0.657536	0.589667
0.844370	0.838765
0.404437	0.367613
2.343979	2.251610
-0.449035	-0.456499
-0.420681	-0.394504
-1.530698	-1.552130
-0.194957	0.070244
0.563953	0.486629
-0.347626	-0.427302
-0.015998	-0.019525
0.254648	0.155053
-0.054440	-0.026951
0.042764	-0.014331
-0.202444	-0.240713
2.290206	2.168800
0.089740	-0.023765
0.259213	0.160905
-0.208233	-0.046109
0.379449	0.348278
-0.155123	-0.261351
-0.743005	-0.840705
0.078291	-0.015611
0.163119	0.143017
-0.776114	-0.778967
0.118645	0.090442
0.444824	0.387250
0.727504	0.675247
-0.154338	-0.140728
0.670861	0.835862
-0.568254	-0.815442
0.197907	0.103779
0.044137	-0.019210
-0.010696	-0.123245
0.134235	0.125780
0.234960	0.264700
-0.120171	-0.197706
0.465657	0.402758
-0.117442	-0.139774
-1.303798	-1.389080
0.265156	0.173839
0.191487	0.339206
0.106779	0.032881
0.044591	0.019537
1.127892	1.152330
0.727224	0.828930
-0.640569	-0.597332
1.055212	1.133300
-2.450009	-2.241120
0.558555	0.416304
-0.060190	-0.018360
1.038590	0.772362
-0.234846	-0.227166
-0.113656	-0.035885
-0.090218	-0.177626
-0.154131	-0.051834
0.054728	-0.066353
0.978590	1.047610
0.087885	-0.085420
-0.294555	-0.267750
0.466696	0.233124
0.278096	0.088136
-0.269897	-0.103994
-0.175755	0.075682
-0.166696	-0.073575
-0.132210	-0.072712
-1.361299	-1.401300
0.702395	0.753531
0.366125	0.395457
-0.631957	-0.512969
0.094068	0.082738
-0.088959	-0.142191
1.034796	0.887759
0.068401	-0.063045
-0.030555	0.011139
0.412379	0.380494
0.238320	0.259374
-0.033362	-0.021246
-0.019006	0.006879
-0.075115	-0.079796
-0.035611	0.078450
0.910015	0.872362
-0.195266	-0.168939
-0.727563	-0.748723
0.628270	0.548553
0.147500	0.002676
-0.027530	-0.043435
-0.349164	-0.546004
0.046858	-0.078720
-0.057577	-0.152257
0.330784	0.271157
0.525397	0.460878
-0.894271	-0.757433
1.511093	1.290490
-0.977324	-0.831539
0.173431	0.189409
1.513515	1.524000
-0.962302	-0.874618
-0.691527	-0.676759
1.903519	1.758900
0.145473	0.161608
-1.493371	-1.415220
1.846566	1.801880
-0.216377	-0.157619
-0.111346	-0.130228
-0.165491	-0.185077
0.101262	0.103488
-0.304425	-0.311171
0.539916	0.551165
-0.010533	0.067433
-0.298701	-0.195874
0.327084	0.208285
0.248919	0.241493
-0.621468	-0.609356
0.873640	0.823070
0.002695	0.063892
-0.078157	-0.043404


==> data/SGP_Pt.txt <==
0.081667	-0.000000
0.039363	-0.000000
0.077798	-0.005733
0.078347	-0.000000
0.039274	0.000000
0.079425	-0.005733
0.078727	-0.000000
0.035094	0.000000
0.078100	-0.005733
0.079070	-0.000000
0.039189	0.000000
0.079462	-0.005733
0.075616	-0.000000
0.039284	-0.000000
0.078084	-0.005733
0.080096	0.000000
0.037010	-0.000000
0.079407	-0.005733
0.078695	0.000000
0.038033	0.000000
0.075433	-0.005733
0.078463	-0.000000
0.037997	-0.000000
0.075479	-0.005733
0.077392	-0.000000
0.036874	0.000000
0.079371	-0.005733
0.078832	-0.000000
0.039877	0.000000
0.073433	-0.005733
0.076278	-0.000000
0.039016	0.000000
0.078078	-0.005733
0.078629	-0.000000
0.037483	0.000000
0.075461	-0.005733
0.081056	0.000000
0.039077	0.000000
0.078063	-0.005733
0.078122	0.000000
0.038626	0.000000
0.077595	-0.005733
0.079584	-0.000000
0.038320	0.000000
0.077799	-0.005733
0.079932	0.000000
0.037016	-0.000000
0.079319	-0.005733
0.077376	-0.000000
0.037133	-0.000000
0.079253	-0.005733
0.078106	-0.000000
0.036884	-0.000000
0.077645	-0.005733
0.078964	-0.000000
0.037546	-0.000000
0.081275	-0.005733
0.078319	0.000000
0.036347	-0.000000
0.077614	-0.005733
0.078761	-0.000000
0.035094	-0.000000
0.077663	-0.005733
0.080519	0.000000
0.037389	-0.000000
0.073410	-0.005733
0.079234	0.000000
0.039096	-0.000000
0.077684	-0.005733
0.077560	-0.000000
0.038467	-0.000000
0.077628	-0.005733
0.076934	0.000000
0.037240	-0.000000
0.073275	-0.005733
-0.025922	0.000000
-0.013259	-0.000000
-0.001148	-0.004107
-0.022924	-0.000000
-0.010307	-0.000000
-0.001529	-0.004107
-0.026172	-0.000000
-0.011997	-0.000000
-0.004163	-0.004107
-0.025703	0.000000
-0.012039	-0.000000
-0.004043	-0.004107
-0.029025	-0.000000
-0.010218	-0.000000
-0.001249	-0.004107
-0.027327	0.000000
-0.011855	0.000000
-0.001746	-0.004107
-0.025812	0.000000
-0.012205	0.000000
-0.004564	-0.004107
-0.025992	0.000000
-0.011922	0.000000
0.001551	-0.004107
-0.025941	0.000000
-0.012265	0.000000
-0.004288	-0.004107
-0.024477	0.000000
-0.011965	0.000000
-0.001495	-0.004107
-0.027179	0.000000
-0.011290	-0.000000
-0.001642	-0.004107
-0.026152	0.000000
-0.011837	-0.000000
-0.004052	-0.004107
-0.025846	0.000000
-0.011820	-0.000000
-0.003930	-0.004107
-0.025023	0.000000
-0.011313	-0.000000
-0.001249	-0.004107
-0.025732	0.000000
-0.011982	0.000000
-0.003073	-0.004107
-0.026663	-0.000000
-0.010818	0.000000
-0.001348	-0.004107
-0.025952	-0.000000
-0.015373	0.000000
-0.001095	-0.004107
-0.025115	0.000000
-0.010687	0.000000
-0.001268	-0.004107
-0.026453	0.000000
-0.011623	0.000000
-0.002537	-0.004107
-0.025807	-0.000000
-0.012037	0.000000
-0.002995	-0.004107
-0.024815	0.000000
-0.011004	0.000000
-0.000949	-0.004107
-0.026909	-0.000000
-0.010990	0.000000
-0.001002	-0.004107
-0.026888	0.000000
-0.012829	0.000000
-0.001570	-0.004107
-0.025863	-0.000000
-0.012982	0.000000
-0.001574	-0.004107
-0.025251	0.000000
-0.012896	0.000000
-0.001455	-0.004107
-0.001132	-0.000000
-0.000721	-0.000000
-0.164843	-0.002197
-0.002709	0.000000
-0.000700	-0.000000
-0.170473	-0.002197
-0.002315	0.000000
-0.000598	-0.000000
-0.170533	-0.002197
-0.000035	-0.000000
-0.000640	-0.000000
-0.170335	-0.002197
0.000426	0.000000
-0.000587	-0.000000
-0.170222	-0.002197
-0.001842	0.000000
-0.001863	-0.000000
-0.170573	-0.002197
-0.004106	0.000000
-0.002161	-0.000000
-0.170268	-0.002197
-0.001130	0.000000
-0.001391	-0.000000
-0.168635	-0.002197
0.002074	0.000000
-0.002115	-0.000000
-0.170026	-0.002197
-0.000629	0.000000
-0.001870	-0.000000
-0.170368	-0.002197
-0.001596	0.000000
-0.001381	0.000000
-0.170733	-0.002197
-0.002086	0.000000
-0.000081	-0.000000
-0.168843	-0.002197
-0.000215	0.000000
-0.000092	0.000000
-0.168691	-0.002197
-0.000842	0.000000
-0.001534	0.000000
-0.170452	-0.002197
-0.001276	0.000000
-0.004238	0.000000
-0.170377	-0.002197
-0.000689	-0.000000
0.000462	0.000000
-0.170554	-0.002197
-0.001100	0.000000
0.002942	0.000000
-0.170082	-0.002197
-0.001544	-0.000000
0.000412	0.000000
-0.170375	-0.002197
-0.001948	-0.000000
-0.001045	0.000000
-0.168701	-0.002197
-0.000218	0.000000
-0.000942	0.000000
-0.168846	-0.002197
-0.000457	0.000000
0.000973	0.000000
-0.170379	-0.002197
-0.001945	0.000000
0.000978	0.000000
-0.170326	-0.002197
-0.004880	-0.000000
0.001540	0.000000
-0.170529	-0.002197
-0.001001	0.000000
0.000498	0.000000
-0.168741	-0.002197
0.001455	0.000000
0.001017	0.000000
-0.170529	-0.002197
-0.000992	-0.000000
-0.000948	0.000000
-0.004265	0.001256
-0.003073	-0.000000
-0.000304	0.000000
-0.003557	0.001256
0.000089	-0.000000
-0.001614	0.000000
-0.003401	0.001256
0.002350	0.000000
0.000052	0.000000
-0.003102	0.001256
-0.000140	0.000000
-0.000556	0.000000
-0.003857	0.001256
-0.001025	0.000000
-0.002609	0.000000
-0.003463	0.001256
-0.001846	0.000000
-0.001018	0.000000
-0.006493	0.001256
0.001433	-0.000000
-0.001318	0.000000
-0.006641	0.001256
0.000515	-0.000000
-0.002352	0.000000
-0.003214	0.001256
-0.000379	-0.000000
-0.000071	0.000000
-0.000221	0.001256
-0.001253	-0.000000
0.000629	-0.000000
-0.003493	0.001256
0.000317	-0.000000
0.001765	-0.000000
-0.006646	0.001256
0.001066	0.000000
0.000575	-0.000000
-0.003487	0.001256
-0.001523	0.000000
-0.000964	-0.000000
-0.003362	0.001256
0.001082	-0.000000
-0.000800	-0.000000
-0.003393	0.001256
0.001199	-0.000000
0.001729	-0.000000
-0.003213	0.001256
-0.001449	-0.000000
0.001650	-0.000000
-0.003222	0.001256
-0.001839	-0.000000
-0.000955	-0.000000
-0.003323	0.001256
-0.000112	-0.000000
-0.000244	-0.000000
-0.001463	0.001256
0.001190	-0.000000
-0.000826	-0.000000
-0.003416	0.001256
-0.000157	-0.000000
0.001225	0.000000
-0.004354	0.001256
-0.000158	-0.000000
0.000209	0.000000
-0.000229	0.001256
-0.000325	-0.000000
0.001812	0.000000
-0.003314	0.001256
0.000075	-0.000000
0.001899	0.000000
-0.003364	0.001256
-0.000169	0.000000
0.000422	0.000000
-0.000321	0.001256
0.000616	-0.000000
-0.001670	-0.000000
0.116071	0.003367
0.004418	-0.000000
0.001957	-0.000000
0.115363	0.003367
-0.000073	-0.000000
0.000178	-0.000000
0.112750	0.003367
0.002055	-0.000000
0.000212	-0.000000
0.112594	0.003367
-0.002898	-0.000000
0.002250	-0.000000
0.115007	0.003367
-0.000920	0.000000
0.000043	-0.000000
0.115365	0.003367
0.000537	0.000000
-0.000320	-0.000000
0.112732	0.003367
0.000949	0.000000
0.000507	-0.000000
0.120012	0.003367
0.001508	0.000000
-0.000374	-0.000000
0.112586	0.003367
0.002268	0.000000
-0.000009	-0.000000
0.115197	0.003367
-0.000556	-0.000000
0.001291	0.000000
0.114933	0.003367
0.001263	-0.000000
0.001243	0.000000
0.112643	0.003367
0.000637	0.000000
0.001239	0.000000
0.112645	0.003367
0.001839	0.000000
0.001238	0.000000
0.114899	0.003367
0.000756	0.000000
-0.000114	0.000000
0.112647	0.003367
0.000481	-0.000000
0.001999	0.000000
0.115194	0.003367
0.000883	-0.000000
-0.003650	0.000000
0.115192	0.003367
0.001543	0.000000
0.001875	0.000000
0.115232	0.003367
0.000155	0.000000
0.000606	0.000000
0.112626	0.003367
0.001334	-0.000000
0.000594	0.000000
0.112600	0.003367
0.002395	-0.000000
0.001498	-0.000000
0.115861	0.003367
-0.000565	-0.000000
0.001373	-0.000000
0.116028	0.003367
-0.000709	0.000000
-0.000775	-0.000000
0.115204	0.003367
0.000823	-0.000000
-0.001048	-0.000000
0.114804	0.003367
0.002135	-0.000000
-0.000470	-0.000000
0.115038	0.003367
-0.916485	-1.010810
1.258258	1.191010
-1.162754	-1.181890
0.058066	-0.217495
-0.316637	-0.231580
0.693726	0.627351
-1.101185	-1.034110
0.519837	0.704825
1.892530	1.726480
0.869859	0.838213
2.418264	2.465390
0.851645	1.101090
0.676145	0.756835
0.719528	0.664870
-1.393147	-1.267770
-0.152625	-0.246166
0.150039	0.058003
0.396062	0.320201
0.873528	1.106490
-0.367489	-0.393992
-0.827335	-0.836222
0.934214	0.852675
0.685805	0.908523
-0.249044	-0.209890
-1.067743	-1.193610
-0.150633	0.014311
-0.083013	-0.062019
0.197893	0.004224
-0.522339	-0.408158
1.205084	1.191790
0.705705	0.821771
1.704885	1.833370
2.298767	2.101580
0.516037	0.375503
-0.101852	-0.238068
2.366694	2.396400
-1.677925	-1.929910
0.907013	0.985208
-0.755220	-0.669872
0.260886	0.233326
0.395527	0.290877
0.845060	0.713664
0.465148	0.567202
-2.057790	-2.073950
-0.748437	-0.688101
-0.626648	-0.673256
-0.191256	-0.126941
0.058641	-0.044900
-1.558034	-1.530500
-1.455088	-1.428460
-0.594608	-0.678787
0.990495	1.008010
-0.020611	-0.028824
-0.262601	-0.227836
-1.134670	-1.192420
1.647211	1.589290
0.596827	0.617389
1.546838	1.712990
-0.158836	-0.275588
-0.390685	-0.331548
1.734162	1.799220
-1.818925	-2.082330
1.353011	1.275640
1.342112	1.291890
1.057632	1.049110
-0.487902	-0.444768
-0.655372	-0.905603
-1.058771	-1.083790
1.248133	1.156090
-0.757205	-0.977155
-0.288675	-0.191008
2.446522	2.334260
-0.307618	-0.307206
-1.731866	-1.678070
0.960524	0.891122
-0.930149	-0.905524
1.634845	1.562500
-0.385553	-0.270126
0.876657	0.689741
-0.285466	-0.278497
-0.856246	-0.869050
-0.088812	-0.111521
-0.743235	-0.691158
-0.867908	-0.773936
0.064708	0.047624
-2.052524	-1.926430
0.290578	0.460599
-1.078427	-1.084640
0.578592	0.742567
0.630273	0.569147
-0.466207	-0.519956
-0.316375	-0.206925
-0.137867	0.025556
0.292150	0.342507
0.708006	0.701627
-1.620160	-1.618890
-1.266953	-1.193040
-0.117491	-0.268165
0.906434	0.852455
0.841607	0.950498
1.259605	1.266150
1.677628	1.864520
-1.386480	-1.342790
0.014804	0.052231
-2.606895	-2.419070
0.712996	0.681313
-0.041865	-0.020637
0.154311	0.044235
-0.146371	-0.154716
-0.977798	-0.935752
-1.295632	-1.320430
-0.744137	-0.869230
1.229426	1.199740
-0.327381	-0.241834
2.457991	2.365560
-0.612827	-0.646652
0.665159	0.586651
0.960461	0.954597
-2.695948	-2.552690
-0.318830	-0.296678
1.295037	1.343920
-2.639251	-2.390350
-1.572664	-1.515270
0.212588	0.279586
-0.484095	-0.613550
-0.247717	-0.122957
-0.513913	-0.563396
0.872999	0.712902
0.536008	0.426451
-1.915233	-1.784020
1.571568	1.417790
-0.956819	-0.842240
0.268309	0.254294
0.527856	0.448365
-0.616942	-0.758268
0.715725	0.850327
0.320259	0.262152
0.362620	0.291069
0.234433	0.284433
-1.546585	-1.484480
0.563719	0.445152
-1.125973	-1.170120
1.423342	1.345770
-1.922526	-2.008220
0.392579	0.325539
-1.705958	-1.761830
-0.809856	-0.638506
-1.189426	-1.074160
1.821066	1.734180
-0.014369	0.012642
0.765685	0.687897
-0.594233	-0.528740
0.472756	0.426620
1.268716	1.285800
-1.492676	-1.481270
-0.377437	-0.486362
1.207585	1.263630
-1.321953	-1.398290
2.496585	2.458810
0.327550	0.244701
-2.004578	-1.969060
0.120254	0.160529
-2.081526	-1.979000
0.650763	0.586379
-0.870464	-0.766329
-1.174957	-1.008000
0.530187	0.516013
0.230597	0.306273
-0.905955	-0.728095
1.766283	1.862410
2.242880	2.123090
-1.487858	-1.437410
0.090797	0.237299
-0.796392	-0.601394
0.084731	0.095118
0.989017	0.926076
-0.497920	-0.441552
1.444788	1.330340
-0.010036	0.092371
1.416975	1.412920
1.635119	1.606240
0.645288	0.704289
1.466771	1.430610
0.745300	0.645943
1.368478	1.114640
0.170888	0.070607
-0.067235	0.013754
0.815373	0.784482
-0.181702	-0.004861
-0.556615	-0.407417
0.090895	0.100867
-0.452402	-0.456159
-0.148060	-0.337745
1.109560	1.052870
2.219003	2.244290
-0.221088	-0.143391
0.107947	0.143799
-0.332837	-0.160629
0.988025	0.959426
-0.792395	-0.772974
2.180884	2.161650
-1.148397	-1.189330
-2.812089	-2.703270
-0.352625	-0.364458
-0.882020	-0.805571
-2.170291	-2.172050
1.060785	1.098600
-0.328307	-0.286849
0.215643	0.326411
1.399421	1.434330
0.646557	0.560500
0.117781	0.093235
-0.098255	0.121302
-0.396210	-0.319564
0.588507	0.421499
-1.481152	-1.325780
1.276548	1.312700
1.259621	1.302640
0.442105	0.523076
1.051095	1.065290
2.626197	2.491090
0.430881	0.479116
-0.811712	-0.799061
0.372980	0.364795
2.450503	2.350030
-1.522526	-1.546930
1.287242	1.519130
0.287004	0.341237
1.054159	1.082240
2.348508	2.265320
0.105245	0.038390
0.053797	-0.006677
-0.297253	-0.325052
-0.267667	-0.241954
0.056601	0.015602
-0.453084	-0.352541
1.171942	1.045450
1.356700	1.265090
1.208572	1.243100
0.365858	0.377590
1.939355	1.839060
-2.547427	-2.239090
-1.388830	-1.427160
-1.167158	-1.176410
-0.107239	-0.254586
0.037336	0.043241
0.137403	0.306544
0.565448	0.466984
-0.710078	-0.746039
-0.313673	-0.268222
-0.538590	-0.604377
-0.478292	-0.473087
0.390256	0.259935
-0.244708	-0.280744
-0.636443	-0.623378
-0.537963	-0.423563
0.479009	0.422124
0.211506	0.085209
0.054654	0.152143
-1.250301	-1.207850
-0.251666	-0.244349
-0.124496	-0.257409
1.129688	1.162310
-0.082822	-0.164615
-0.524565	-0.521209
1.033110	0.971662
-0.381395	-0.374442
-0.857119	-0.858783
1.563135	1.494320
-1.880742	-1.630860
1.008573	0.675640
-0.949771	-1.059530
0.489006	0.408889
1.421814	1.412560
-2.028983	-2.060600
1.034271	0.890257
0.423257	0.374760
-0.575682	-0.662288
-0.105707	0.020388
-1.198897	-0.992910
-0.542424	-0.533795
0.212525	0.051048
-0.408318	-0.348693
0.666232	0.849583
-0.624788	-0.764187
-1.217737	-1.135280
2.070830	2.053010
-0.524424	-0.374026
0.076431	0.155440
-1.847861	-1.840310
0.164073	0.165426
0.441623	0.385177
-0.281419	-0.259423
0.141058	0.239036
1.303108	1.457990
-1.075565	-0.994287
-1.284883	-1.188690
-1.604358	-1.679190
-0.443920	-0.266698
0.205892	0.200199
0.030005	0.158373
1.461547	1.382520
-0.238908	-0.221342
-0.790006	-0.798677
0.549692	0.585650
0.442467	0.429914
0.739487	0.792734
0.084697	0.204082
-0.401408	-0.311318
0.251454	0.318187
-0.549516	-0.482931
0.266270	0.255254
-0.950669	-1.071270
-0.453398	-0.185759
-0.803116	-0.898038
0.311609	0.374949
-0.850093	-0.916196
1.174726	1.285600
1.273315	1.368060
-1.426376	-1.238660
-0.145072	-0.010386
-0.423770	-0.499305
-0.364871	-0.428890
0.101786	-0.051378
1.928602	1.764220
0.223078	0.160419
-1.138304	-1.098260
-1.125234	-1.215680
-0.515958	-0.369197
0.115575	0.067235
0.434821	0.356757
1.707513	1.691250
0.773644	0.826214
0.184951	-0.071058
-1.760659	-1.432120
-0.403787	-0.422026
0.737493	0.940168
-0.569342	-0.570843
-0.192248	-0.266230
-0.363067	-0.311974
0.392678	0.232301
-0.626398	-0.650662
-0.948699	-0.982200
0.031402	0.042342
-1.605087	-1.428370
-0.621794	-0.693031
1.318871	1.179370
0.925239	1.043890
-1.796743	-1.829490
1.243218	1.312420
-0.739725	-0.630016
1.410223	1.527080
0.427296	0.534859
-0.398459	-0.359114
-1.124567	-1.139540
0.171630	0.175099
-0.744980	-0.767520
1.185387	1.291950
-0.222899	-0.438046
-0.522588	-0.589040
0.244076	0.272528
-1.098539	-1.226820
0.225996	0.230685
1.327120	1.273830
-1.534458	-1.492250
-0.613078	-0.665120
0.406275	0.199711
-1.512690	-1.725110
-0.090211	-0.233730
-0.613063	-0.698605
1.408803	1.435700
-0.251215	-0.148247
-0.784467	-0.718703
-0.356086	-0.420769
-0.671413	-0.641068
0.716511	0.774655
0.383386	0.336913
-0.655878	-0.525455
-0.762860	-0.999155
-2.150927	-2.193400
0.786514	0.701667
-0.659674	-0.799038
-2.057507	-2.353370
-0.560725	-0.582670
0.155039	0.087248
0.017651	-0.040628
0.244732	0.137201
1.159547	1.157510
-0.696174	-0.602017
-2.079538	-1.668810
-0.327822	-0.324333
-0.435615	-0.402728
-1.692056	-1.746520
-1.697308	-2.080320
0.790342	0.941440
-1.656312	-1.477030
0.215326	0.185285
0.487000	0.639235
-0.569505	-0.678240
-0.505863	-0.386550
2.204163	2.490550
-0.112424	-0.168680
1.314723	1.636460
0.595489	0.689068
1.717750	1.688300
0.438334	0.312539
0.854660	0.998655
-0.273540	-0.259587
-0.174604	-0.209364
0.943867	0.983533
-0.629484	-0.603058
-0.202386	-0.165343
-0.331357	-0.327095
-1.080133	-0.975451
0.712304	0.750007
1.663700	1.772180
-0.675529	-0.566879
-1.046986	-1.034330
1.115142	1.171560
-1.187155	-0.993627
-0.814475	-0.812636
-0.099567	-0.144255
0.174057	0.061205
-0.400124	-0.449350
0.321071	0.501499
-0.016855	-0.044515
0.657053	0.690942
-0.610695	-0.463220
-0.365030	-0.302775
-2.526680	-2.651400
-0.245868	-0.252814
0.565503	0.463591
2.622871	2.702400
-1.590401	-1.459260
1.408479	1.359610
-0.091854	-0.126439
-1.698027	-1.721130
1.483211	1.408530
-1.898999	-1.928330
1.105323	1.074600
-1.056417	-0.786992
2.036601	2.178050
-0.914927	-0.887768
1.257750	1.098910
-0.730139	-0.885493
1.139440	1.101420
-0.515509	-0.448593
-0.116752	-0.133796
-0.962503	-0.894351
-1.079801	-0.935927
-1.429038	-1.309240
3.119010	2.922290
0.222579	0.209784
0.992948	0.942363
-1.650443	-1.647730
0.468095	0.464148
-0.369028	-0.304102
2.128427	1.911670
0.116450	0.200478
0.167651	0.156306
0.517788	0.395052
1.116550	1.271790
-0.715425	-0.569805
-0.058764	-0.374540
0.744717	0.872858
-1.117190	-1.009920
1.059654	1.002640
0.957725	0.903436
1.361232	1.294650
-0.014983	-0.067237
1.666056	1.549360
-1.588618	-1.604790
0.830363	0.732225
1.020924	1.121720
1.890201	2.014230
-0.080830	0.006894
0.677310	0.563180
-0.031479	-0.156151
-1.138319	-0.979321
0.594067	0.588884
1.160743	1.064400
-1.035440	-0.964102
0.208269	0.120779
-1.861672	-1.742280
-0.909943	-0.817606
0.307304	0.253017
2.054900	2.080800
0.494465	0.615591
0.289345	0.239162
0.374285	0.527564
2.256149	2.340570
-0.553937	-0.557170
0.095076	-0.010083
1.013462	1.099090
0.762374	0.584893
-0.990306	-0.960429
0.801255	0.746358
-0.205645	-0.210119
-0.695651	-0.594552
-0.981733	-1.054720
0.351226	0.436516
-0.480688	-0.375643
-0.735112	-0.762713
1.254051	1.375390
0.869147	0.747688
-0.364626	-0.407634
-0.250033	-0.176065
0.001800	0.049386
0.984010	0.977454
0.685766	0.685625
1.989500	1.983450
-1.882864	-1.973500
1.526272	1.278590
2.274399	2.336620
-1.548133	-1.634380
-0.502449	-0.512052
-0.311029	-0.172090
0.911144	0.824336
1.436522	1.336300
0.782327	0.823519
-2.330079	-2.401360
0.722025	0.645691
-1.968198	-2.046780
-0.515634	-0.664129
0.979103	0.994605
-0.704792	-0.659873
2.894311	2.793190
0.192476	0.247512
1.195575	1.206760
-0.271408	-0.269311
-0.978583	-0.770523
2.105176	2.147700
2.015443	2.024380
0.359580	0.487591
-0.790055	-0.689523
-0.477392	-0.466091
-0.010693	0.064799
-0.855981	-0.813529
-0.925198	-0.767874
0.777921	0.973703
-1.585803	-1.519770
1.276615	1.206760
-0.588015	-0.410306
1.923394	2.079630
-0.973641	-1.130450
-1.845365	-1.809500
-1.920690	-1.799050
-1.979535	-1.921440
0.316382	0.428259
-0.271644	-0.119094
-0.629232	-0.668344
0.136806	0.205452
0.495496	0.265903
-1.418722	-1.316370
-1.550374	-1.571580
-0.970645	-0.999122
0.839856	0.963162
-0.376230	-0.356326
-0.269739	-0.321956
0.563587	0.569694
0.154181	0.043588
1.277183	1.115030
1.797177	1.766530
-1.173320	-1.077820
-0.127462	-0.094718
2.268303	1.997730
1.190416	1.261510
0.063258	-0.018572
1.413424	1.312330
-0.515404	-0.422819
0.983450	0.899762
0.549009	0.472921
-1.084124	-1.036500
-0.751160	-0.550590
-0.921454	-1.035790
-0.969926	-0.915926
0.523839	0.598522
-1.353748	-1.607790
-0.335308	-0.199314
-0.551528	-0.657889
-1.197395	-1.105420
-0.444159	-0.431191
0.120332	0.167780
0.391038	0.652829
-0.901324	-0.920224
-1.112170	-1.122940
-0.619318	-0.739028
-0.215021	-0.144757
-0.218777	-0.018216
-1.939149	-1.701840
-1.255128	-1.305790
-1.535711	-1.420310
-2.355123	-2.136790
0.276854	0.189901
0.487952	0.661378
1.076558	0.922560
0.080527	-0.019942
1.295426	1.013570
-0.516992	-0.524724
-0.112488	-0.034881
-0.404041	-0.430125
0.451158	0.467788
0.346013	0.189789
0.058324	0.066343
-0.550297	-0.420472
0.859214	0.856873
0.584429	0.424347
-2.421988	-2.285480
-0.553460	-0.670741
-0.955356	-1.105190
1.061622	0.999067
0.477407	0.408541
0.380965	0.637581
-0.902473	-0.866667
0.856089	0.892163
-0.860271	-0.817724
0.668998	0.516450
1.453302	1.485130
-1.322410	-1.303910
0.107855	0.094120
-0.044041	-0.164242
2.385042	2.438610
0.934857	0.674138
-0.411450	-0.233733


==> data/flare1077.dat <==
128 10.072
256 10.033
512 9.72068
1024 9.7402
2048 9.84267
4096 9.49376


==> data/flare108.dat <==
1 10.4203
2 10.3296
4 10.1558
8 9.81568
16 9.33887
32 8.41708
64 6.85157
128 5.53525
256 3.8298
512 2.61432


==> data/flare232.dat <==
1 10.4892
2 10.4393
4 10.4143
8 10.3768
16 9.98349
32 10.0397
64 9.58546
128 8.94393
256 7.75648
512 6.39421
1024 4.7342


==> data/flare50.dat <==
1 9.998
2 9.816
4 9.4625
8 8.8495
16 6.95875
32 5.29266
64 3.67773
128 2.07651


==> data/flare500.dat <==
8 10.125
16 10.4375
32 10.4062
64 10.3281
128 10.25
256 9.99219
512 9.55078
1024 9.18652
2048 8.00146
4096 7.08691


==> data/pair2.dat <==
1 95.95
2 91.76
4 76.78
8 73.08
16 54.69
32 36.47
64 29.15
128 23.03


==> data/pair20.dat <==
1 98.17
2 97.50
4 96.51
8 95.59
16 96.07
32 93.71
64 85.66
128 80.52
256 65.31
512 51.86
1024 35.22


==> data/pair202.dat <==
128 98.51
256 97.76
512 95.39
1024 89.90
2048 88.76
4096 82.18


==> data/pair6.dat <==
1 97.14
2 96.65
4 95.56
8 91.47
16 83.96
32 73.52
64 57.38
128 42.78


==> data/pair64.dat <==
8 98.27
16 97.84
32 97.16
64 96.73
128 95.29
256 94.52
512 91.11
1024 82.15
2048 67.08
4096 56.30


==> data/pth2.dat <==
1 9.85312
2 9.42892
4 7.7265
8 7.29556
16 5.0003
32 3.38024
64 2.21391
128 1.32807


==> data/pth20.dat <==
1 10.5926
2 10.5926
4 10.5191
8 10.3965
16 10.2432
32 9.97351
64 9.45706
128 8.33373
256 6.36562
512 5.33023
1024 3.8733


==> data/pth202.dat <==
128 10.4741
256 10.435
512 10.1419
1024 9.46776
2048 9.39448
4096 8.5371


==> data/pth6.dat <==
1 10.3367
2 10.2175
4 10.0387
8 9.53448
16 8.70086
32 7.55139
64 5.66182
128 3.96921


==> data/pth64.dat <==
8 10.42
16 10.42
32 10.3259
64 10.2788
128 10.1219
256 10.012
512 9.54711
1024 8.5516
2048 6.88227
4096 5.70335


==> data/pthstrong19175.dat <==
1024 10.9385 91.57
2048 10.8408 91.52
4096 10.5478 90.30


==> data/pthstrong2.dat <==
1 10.013 97.12
2 9.16852 89.19
4 8.58372 85.27
8 8.04697 80.56
16 5.60374 61.13
32 3.24035 34.97
64 2.50216 32.63
128 1.50708 25.74


==> data/pthstrong20.dat <==
1 10.5926 98.84
2 10.5926 98.67
4 10.5191 98.52
8 10.3965 98.01
16 10.2432 97.41
32 9.97351 95.51
64 9.45706 90.76
128 8.33374 80.79
256 6.36562 62.00
512 5.33023 52.54
1024 3.8733 39.12


==> data/pthstrong202.dat <==
128 10.4741 98.51
256 10.435 97.76
512 10.1419 95.39
1024 9.46776 89.90
2048 9.39448 88.76
4096 8.5371 82.18


==> data/pthstrong6.dat <==
1 10.4249 98.67
2 10.2572 98.08
4 10.1248 97.26
8 9.16484 88.40
16 9.1847 88.36
32 7.33016 71.43
64 6.38469 63.08
128 4.12272 44.44
256 2.79267 30.21
512 1.57869 20.79


==> data/pthstrong64.dat <==
8 10.42 98.27
16 10.42 97.84
32 10.3259 97.16
64 10.2788 96.73
128 10.1219 95.29
256 10.012 94.52
512 9.54711 91.11
1024 8.5516 82.15
2048 6.88227 67.08
4096 5.70335 56.30


==> data/pthweak.dat <==
1 12.1928 97.57
2 12.0055 96.22
4 11.7504 94.21
8 11.2911 95.66
16 11.2921 95.20
32 10.5562 89.68
64 10.4434 88.38
128 10.6555 90.21
256 10.284 87.07
512 10.22 86.01
1024 10.511 84.28
2048 9.69951 78.22
4096 8.02942 65.00


==> data/reactions2.dat <==
           0           0           0
                 5000                   16                    0                   16
                10000                   32                   12                   44
                15000                   56                   18                   74
                20000                   70                   28                   98
                25000                   84                   38                  122
                30000                  100                   48                  148
                35000                  108                   56                  164
                40000                  118                   60                  178
                45000                  138                   68                  206
                50000                  154                   86                  240
                55000                  164                  100                  264
                60000                  180                  106                  286
                65000                  200                  118                  318
                70000                  208                  128                  336
                75000                  214                  134                  348
                80000                  232                  140                  372
                85000                  238                  154                  392
                90000                  256                  160                  416
                95000                  266                  168                  434
               100000                  282                  180                  462
               105000                  294                  190                  484
               110000                  304                  196                  500
               115000                  312                  206                  518
               120000                  320                  212                  532
               125000                  330                  220                  550
               130000                  350                  226                  576
               135000                  364                  236                  600
               140000                  384                  250                  634
               145000                  400                  266                  666
               150000                  414                  274                  688
               155000                  429                  285                  714
               160000                  437                  293                  730
               165000                  447                  295                  742
               170000                  449                  301                  750
               175000                  459                  301                  760
               180000                  475                  307                  782
               185000                  479                  319                  798
               190000                  489                  323                  812
               195000                  497                  329                  826
               200000                  509                  337                  846
               205000                  515                  343                  858
               210000                  529                  349                  878
               215000                  549                  361                  910
               220000                  561                  375                  936
               225000                  573                  381                  954
               230000                  581                  389                  970
               235000                  591                  391                  982
               240000                  609                  397                 1006
               245000                  627                  405                 1032
               250000                  641                  421                 1062
               255000                  653                  429                 1082
               260000                  669                  435                 1104
               265000                  685                  447                 1132
               270000                  693                  453                 1146
               275000                  701                  455                 1156
               280000                  713                  463                 1176
               285000                  725                  471                 1196
               290000                  735                  475                 1210
               295000                  741                  479                 1220
               300000                  755                  485                 1240
               305000                  777                  497                 1274
               310000                  799                  511                 1310
               315000                  807                  521                 1328
               320000                  817                  527                 1344
               325000                  833                  533                 1366
               330000                  839                  541                 1380
               335000                  855                  543                 1398
               340000                  871                  555                 1426
               345000                  875                  565                 1440
               350000                  893                  567                 1460
               355000                  907                  583                 1490
               360000                  927                  593                 1520
               365000                  933                  603                 1536
               370000                  947                  607                 1554
               375000                  971                  611                 1582
               380000                  989                  629                 1618
               385000                  999                  635                 1634
               390000                 1007                  643                 1650
               395000                 1025                  651                 1676
               400000                 1035                  659                 1694
               405000                 1041                  663                 1704
               410000                 1049                  669                 1718
               415000                 1055                  673                 1728
               420000                 1067                  675                 1742
               425000                 1077                  681                 1758
               430000                 1087                  687                 1774
               435000                 1107                  695                 1802
               440000                 1121                  707                 1828
               445000                 1135                  717                 1852
               450000                 1149                  727                 1876
               455000                 1167                  735                 1902
               460000                 1179                  745                 1924
               465000                 1207                  755                 1962
               470000                 1217                  769                 1986
               475000                 1231                  779                 2010
               480000                 1243                  789                 2032
               485000                 1247                  795                 2042
               490000                 1263                  797                 2060
               495000                 1277                  811                 2088
               500000                 1293                  823                 2116
               505000                 1305                  831                 2136
               510000                 1313                  835                 2148
               515000                 1329                  841                 2170
               520000                 1357                  851                 2208
               525000                 1369                  867                 2236
               530000                 1371                  879                 2250
               535000                 1383                  881                 2264
               540000                 1389                  891                 2280
               545000                 1403                  897                 2300
               550000                 1413                  907                 2320
               555000                 1425                  913                 2338
               560000                 1431                  923                 2354
               565000                 1443                  925                 2368
               570000                 1457                  927                 2384
               575000                 1467                  941                 2408
               580000                 1481                  947                 2428
               585000                 1495                  955                 2450
               590000                 1507                  965                 2472
               595000                 1519                  973                 2492
               600000                 1533                  981                 2514
               605000                 1537                  989                 2526
               610000                 1553                  993                 2546
               615000                 1559                 1007                 2566
               620000                 1559                 1013                 2572
               625000                 1567                 1013                 2580
               630000                 1583                 1021                 2604
               635000                 1603                 1037                 2640
               640000                 1613                 1051                 2664
               645000                 1627                 1057                 2684
               650000                 1639                 1067                 2706
               655000                 1655                 1075                 2730
               660000                 1665                 1087                 2752
               665000                 1687                 1097                 2784
               670000                 1699                 1111                 2810
               675000                 1715                 1119                 2834
               680000                 1721                 1133                 2854
               685000                 1735                 1139                 2874
               690000                 1747                 1145                 2892
               695000                 1761                 1151                 2912
               700000                 1777                 1163                 2940
               705000                 1791                 1169                 2960
               710000                 1801                 1179                 2980
               715000                 1809                 1183                 2992
               720000                 1823                 1189                 3012
               725000                 1837                 1197                 3034
               730000                 1851                 1207                 3058
               735000                 1853                 1217                 3070
               740000                 1861                 1221                 3082
               745000                 1867                 1225                 3092
               750000                 1877                 1227                 3104
               755000                 1895                 1237                 3132
               760000                 1901                 1247                 3148
               765000                 1913                 1251                 3164
               770000                 1927                 1255                 3182
               775000                 1941                 1265                 3206
               780000                 1951                 1273                 3224
               785000                 1963                 1275                 3238
               790000                 1981                 1283                 3264
               795000                 1997                 1297                 3294
               800000                 2005                 1307                 3312
               805000                 2019                 1311                 3330
               810000                 2031                 1321                 3352
               815000                 2051                 1333                 3384
               820000                 2073                 1347                 3420
               825000                 2089                 1353                 3442
               830000                 2107                 1363                 3470
               835000                 2121                 1371                 3492
               840000                 2151                 1425                 3576
               845000                 2161                 1429                 3590
               850000                 2177                 1435                 3612
               855000                 2187                 1445                 3632
               860000                 2205                 1451                 3656
               865000                 2213                 1457                 3670
               870000                 2223                 1463                 3686
               875000                 2231                 1467                 3698
               880000                 2243                 1473                 3716
               885000                 2253                 1483                 3736
               890000                 2261                 1491                 3752
               895000                 2271                 1499                 3770
               900000                 2291                 1509                 3800
               905000                 2305                 1521                 3826
               910000                 2317                 1529                 3846
               915000                 2331                 1535                 3866
               920000                 2347                 1543                 3890
               925000                 2359                 1559                 3918
               930000                 2369                 1567                 3936
               935000                 2387                 1573                 3960
               940000                 2403                 1583                 3986
               945000                 2409                 1589                 3998
               950000                 2425                 1595                 4020
               955000                 2443                 1607                 4050
               960000                 2461                 1615                 4076
               965000                 2471                 1629                 4100
               970000                 2485                 1635                 4120
               975000                 2493                 1643                 4136
               980000                 2501                 1647                 4148
               985000                 2515                 1651                 4166
               990000                 2531                 1663                 4194
               995000                 2555                 1675                 4230
              1000000                 2573                 1689                 4262
              1005000                 2583                 1703                 4286
              1010000                 2595                 1705                 4300
              1015000                 2603                 1713                 4316
              1020000                 2613                 1721                 4334
              1025000                 2629                 1731                 4360
              1030000                 2643                 1747                 4390
              1035000                 2653                 1755                 4408
              1040000                 2669                 1759                 4428
              1045000                 2683                 1771                 4454
              1050000                 2697                 1779                 4476
              1055000                 2709                 1787                 4496
              1060000                 2723                 1797                 4520
              1065000                 2737                 1805                 4542
              1070000                 2753                 1809                 4562
              1075000                 2769                 1817                 4586
              1080000                 2791                 1825                 4616
              1085000                 2803                 1837                 4640
              1090000                 2813                 1847                 4660
              1095000                 2827                 1853                 4680
              1100000                 2837                 1861                 4698
              1105000                 2855                 1865                 4720
              1110000                 2867                 1881                 4748
              1115000                 2877                 1885                 4762
              1120000                 2885                 1891                 4776
              1125000                 2891                 1895                 4786
              1130000                 2905                 1901                 4806
              1135000                 2913                 1909                 4822
              1140000                 2929                 1915                 4844
              1145000                 2937                 1929                 4866
              1150000                 2947                 1933                 4880
              1155000                 2963                 1941                 4904
              1160000                 2973                 1947                 4920
              1165000                 2979                 1957                 4936
              1170000                 2991                 1963                 4954
              1175000                 3007                 1971                 4978
              1180000                 3015                 1985                 5000
              1185000                 3023                 1993                 5016
              1190000                 3037                 1997                 5034
              1195000                 3055                 2007                 5062
              1200000                 3061                 2019                 5080
              1205000                 3077                 2025                 5102
              1210000                 3087                 2035                 5122
              1215000                 3107                 2037                 5144
              1220000                 3123                 2055                 5178
              1225000                 3135                 2069                 5204
              1230000                 3141                 2073                 5214
              1235000                 3151                 2077                 5228
              1240000                 3165                 2085                 5250
              1245000                 3177                 2097                 5274
              1250000                 3191                 2103                 5294
              1255000                 3205                 2113                 5318
              1260000                 3217                 2119                 5336
              1265000                 3235                 2129                 5364
              1270000                 3251                 2137                 5388
              1275000                 3261                 2151                 5412
              1280000                 3279                 2155                 5434
              1285000                 3285                 2171                 5456
              1290000                 3293                 2175                 5468
              1295000                 3303                 2179                 5482
              1300000                 3319                 2183                 5502
              1305000                 3329                 2195                 5524
              1310000                 3347                 2201                 5548
              1315000                 3361                 2217                 5578
              1320000                 3377                 2225                 5602
              1325000                 3387                 2241                 5628
              1330000                 3397                 2249                 5646
              1335000                 3413                 2255                 5668
              1340000                 3431                 2269                 5700
              1345000                 3443                 2283                 5726
              1350000                 3451                 2291                 5742
              1355000                 3465                 2295                 5760
              1360000                 3475                 2297                 5772
              1365000                 3487                 2303                 5790
              1370000                 3497                 2311                 5808
              1375000                 3517                 2315                 5832
              1380000                 3525                 2325                 5850
              1385000                 3547                 2329                 5876
              1390000                 3565                 2347                 5912
              1395000                 3575                 2361                 5936
              1400000                 3589                 2369                 5958
              1405000                 3599                 2379                 5978
              1410000                 3603                 2385                 5988
              1415000                 3619                 2385                 6004
              1420000                 3625                 2395                 6020
              1425000                 3637                 2399                 6036
              1430000                 3651                 2411                 6062
              1435000                 3657                 2419                 6076
              1440000                 3671                 2423                 6094
              1445000                 3683                 2433                 6116
              1450000                 3689                 2439                 6128
              1455000                 3697                 2445                 6142
              1460000                 3705                 2447                 6152
              1465000                 3717                 2455                 6172
              1470000                 3731                 2465                 6196
              1475000                 3741                 2475                 6216
              1480000                 3745                 2481                 6226
              1485000                 3753                 2481                 6234
              1490000                 3771                 2485                 6256
              1495000                 3779                 2495                 6274
              1500000                 3799                 2501                 6300
              1505000                 3803                 2521                 6324
              1510000                 3813                 2523                 6336
              1515000                 3821                 2531                 6352
              1520000                 3827                 2537                 6364
              1525000                 3845                 2541                 6386
              1530000                 3859                 2553                 6412
              1535000                 3867                 2561                 6428
              1540000                 3877                 2567                 6444
              1545000                 3889                 2577                 6466
              1550000                 3897                 2585                 6482
              1555000                 3911                 2593                 6504
              1560000                 3917                 2601                 6518
              1565000                 3931                 2603                 6534
              1570000                 3945                 2613                 6558
              1575000                 3957                 2623                 6580
              1580000                 3967                 2631                 6598
              1585000                 3989                 2633                 6622
              1590000                 4001                 2647                 6648
              1595000                 4015                 2657                 6672
              1600000                 4023                 2661                 6684
              1605000                 4037                 2663                 6700
              1610000                 4043                 2669                 6712
              1615000                 4049                 2675                 6724
              1620000                 4051                 2681                 6732
              1625000                 4057                 2683                 6740
              1630000                 4063                 2685                 6748
              1635000                 4077                 2689                 6766
              1640000                 4093                 2703                 6796


==> data/recombination.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00
1.900000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00
2.100000000000000000e+01 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00
2.300000000000000000e+01 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00
2.500000000000000000e+01 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00
2.700000000000000000e+01 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00
2.900000000000000000e+01 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00
3.100000000000000000e+01 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00
3.300000000000000000e+01 0.000000000000000000e+00
3.400000000000000000e+01 0.000000000000000000e+00
3.500000000000000000e+01 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00
3.700000000000000000e+01 0.000000000000000000e+00
3.800000000000000000e+01 0.000000000000000000e+00
3.900000000000000000e+01 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00
4.100000000000000000e+01 0.000000000000000000e+00
4.200000000000000000e+01 0.000000000000000000e+00
4.300000000000000000e+01 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00
4.500000000000000000e+01 0.000000000000000000e+00
4.600000000000000000e+01 0.000000000000000000e+00
4.700000000000000000e+01 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00
4.900000000000000000e+01 0.000000000000000000e+00
5.000000000000000000e+01 0.000000000000000000e+00
5.100000000000000000e+01 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00
5.300000000000000000e+01 0.000000000000000000e+00
5.400000000000000000e+01 0.000000000000000000e+00
5.500000000000000000e+01 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00
5.700000000000000000e+01 0.000000000000000000e+00
5.800000000000000000e+01 0.000000000000000000e+00
5.900000000000000000e+01 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00
6.100000000000000000e+01 0.000000000000000000e+00
6.200000000000000000e+01 0.000000000000000000e+00
6.300000000000000000e+01 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00
6.500000000000000000e+01 0.000000000000000000e+00
6.600000000000000000e+01 0.000000000000000000e+00
6.700000000000000000e+01 0.000000000000000000e+00
6.800000000000000000e+01 0.000000000000000000e+00
6.900000000000000000e+01 0.000000000000000000e+00
7.000000000000000000e+01 0.000000000000000000e+00
7.100000000000000000e+01 0.000000000000000000e+00
7.200000000000000000e+01 0.000000000000000000e+00
7.300000000000000000e+01 0.000000000000000000e+00
7.400000000000000000e+01 0.000000000000000000e+00
7.500000000000000000e+01 0.000000000000000000e+00
7.600000000000000000e+01 0.000000000000000000e+00
7.700000000000000000e+01 0.000000000000000000e+00
7.800000000000000000e+01 0.000000000000000000e+00
7.900000000000000000e+01 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00
8.100000000000000000e+01 0.000000000000000000e+00
8.200000000000000000e+01 0.000000000000000000e+00
8.300000000000000000e+01 0.000000000000000000e+00
8.400000000000000000e+01 0.000000000000000000e+00
8.500000000000000000e+01 0.000000000000000000e+00
8.600000000000000000e+01 0.000000000000000000e+00
8.700000000000000000e+01 0.000000000000000000e+00
8.800000000000000000e+01 0.000000000000000000e+00
8.900000000000000000e+01 0.000000000000000000e+00
9.000000000000000000e+01 0.000000000000000000e+00
9.100000000000000000e+01 0.000000000000000000e+00
9.200000000000000000e+01 0.000000000000000000e+00
9.300000000000000000e+01 0.000000000000000000e+00
9.400000000000000000e+01 0.000000000000000000e+00
9.500000000000000000e+01 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00
9.700000000000000000e+01 0.000000000000000000e+00
9.800000000000000000e+01 0.000000000000000000e+00
9.900000000000000000e+01 0.000000000000000000e+00
1.000000000000000000e+02 0.000000000000000000e+00
1.010000000000000000e+02 0.000000000000000000e+00
1.020000000000000000e+02 0.000000000000000000e+00
1.030000000000000000e+02 0.000000000000000000e+00
1.040000000000000000e+02 0.000000000000000000e+00
1.050000000000000000e+02 2.000000000000000000e+00
1.060000000000000000e+02 2.000000000000000000e+00
1.070000000000000000e+02 2.000000000000000000e+00
1.080000000000000000e+02 2.000000000000000000e+00
1.090000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+02 2.000000000000000000e+00
1.110000000000000000e+02 2.000000000000000000e+00
1.120000000000000000e+02 2.000000000000000000e+00
1.130000000000000000e+02 2.000000000000000000e+00
1.140000000000000000e+02 2.000000000000000000e+00
1.150000000000000000e+02 2.000000000000000000e+00
1.160000000000000000e+02 2.000000000000000000e+00
1.170000000000000000e+02 2.000000000000000000e+00
1.180000000000000000e+02 2.000000000000000000e+00
1.190000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+02 2.000000000000000000e+00
1.210000000000000000e+02 2.000000000000000000e+00
1.220000000000000000e+02 2.000000000000000000e+00
1.230000000000000000e+02 2.000000000000000000e+00
1.240000000000000000e+02 2.000000000000000000e+00
1.250000000000000000e+02 2.000000000000000000e+00
1.260000000000000000e+02 2.000000000000000000e+00
1.270000000000000000e+02 2.000000000000000000e+00
1.280000000000000000e+02 2.000000000000000000e+00
1.290000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+02 2.000000000000000000e+00
1.310000000000000000e+02 2.000000000000000000e+00
1.320000000000000000e+02 2.000000000000000000e+00
1.330000000000000000e+02 2.000000000000000000e+00
1.340000000000000000e+02 2.000000000000000000e+00
1.350000000000000000e+02 2.000000000000000000e+00
1.360000000000000000e+02 2.000000000000000000e+00
1.370000000000000000e+02 2.000000000000000000e+00
1.380000000000000000e+02 2.000000000000000000e+00
1.390000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+02 2.000000000000000000e+00
1.410000000000000000e+02 2.000000000000000000e+00
1.420000000000000000e+02 2.000000000000000000e+00
1.430000000000000000e+02 2.000000000000000000e+00
1.440000000000000000e+02 2.000000000000000000e+00
1.450000000000000000e+02 2.000000000000000000e+00
1.460000000000000000e+02 2.000000000000000000e+00
1.470000000000000000e+02 2.000000000000000000e+00
1.480000000000000000e+02 2.000000000000000000e+00
1.490000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+02 2.000000000000000000e+00
1.510000000000000000e+02 2.000000000000000000e+00
1.520000000000000000e+02 2.000000000000000000e+00
1.530000000000000000e+02 2.000000000000000000e+00
1.540000000000000000e+02 2.000000000000000000e+00
1.550000000000000000e+02 2.000000000000000000e+00
1.560000000000000000e+02 2.000000000000000000e+00
1.570000000000000000e+02 2.000000000000000000e+00
1.580000000000000000e+02 2.000000000000000000e+00
1.590000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+02 2.000000000000000000e+00
1.610000000000000000e+02 2.000000000000000000e+00
1.620000000000000000e+02 2.000000000000000000e+00
1.630000000000000000e+02 2.000000000000000000e+00
1.640000000000000000e+02 2.000000000000000000e+00
1.650000000000000000e+02 2.000000000000000000e+00
1.660000000000000000e+02 2.000000000000000000e+00
1.670000000000000000e+02 2.000000000000000000e+00
1.680000000000000000e+02 2.000000000000000000e+00
1.690000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+02 2.000000000000000000e+00
1.710000000000000000e+02 2.000000000000000000e+00
1.720000000000000000e+02 2.000000000000000000e+00
1.730000000000000000e+02 2.000000000000000000e+00
1.740000000000000000e+02 2.000000000000000000e+00
1.750000000000000000e+02 2.000000000000000000e+00
1.760000000000000000e+02 2.000000000000000000e+00
1.770000000000000000e+02 2.000000000000000000e+00
1.780000000000000000e+02 2.000000000000000000e+00
1.790000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+02 2.000000000000000000e+00
1.810000000000000000e+02 2.000000000000000000e+00
1.820000000000000000e+02 2.000000000000000000e+00
1.830000000000000000e+02 2.000000000000000000e+00
1.840000000000000000e+02 2.000000000000000000e+00
1.850000000000000000e+02 2.000000000000000000e+00
1.860000000000000000e+02 2.000000000000000000e+00
1.870000000000000000e+02 2.000000000000000000e+00
1.880000000000000000e+02 2.000000000000000000e+00
1.890000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+02 2.000000000000000000e+00
1.910000000000000000e+02 2.000000000000000000e+00
1.920000000000000000e+02 2.000000000000000000e+00
1.930000000000000000e+02 2.000000000000000000e+00
1.940000000000000000e+02 2.000000000000000000e+00
1.950000000000000000e+02 2.000000000000000000e+00
1.960000000000000000e+02 2.000000000000000000e+00
1.970000000000000000e+02 2.000000000000000000e+00
1.980000000000000000e+02 2.000000000000000000e+00
1.990000000000000000e+02 2.000000000000000000e+00
2.000000000000000000e+02 2.000000000000000000e+00
2.010000000000000000e+02 2.000000000000000000e+00
2.020000000000000000e+02 2.000000000000000000e+00
2.030000000000000000e+02 2.000000000000000000e+00
2.040000000000000000e+02 2.000000000000000000e+00
2.050000000000000000e+02 2.000000000000000000e+00
2.060000000000000000e+02 2.000000000000000000e+00
2.070000000000000000e+02 2.000000000000000000e+00
2.080000000000000000e+02 2.000000000000000000e+00
2.090000000000000000e+02 2.000000000000000000e+00
2.100000000000000000e+02 2.000000000000000000e+00
2.110000000000000000e+02 2.000000000000000000e+00
2.120000000000000000e+02 2.000000000000000000e+00
2.130000000000000000e+02 2.000000000000000000e+00
2.140000000000000000e+02 2.000000000000000000e+00
2.150000000000000000e+02 2.000000000000000000e+00
2.160000000000000000e+02 2.000000000000000000e+00
2.170000000000000000e+02 2.000000000000000000e+00
2.180000000000000000e+02 2.000000000000000000e+00
2.190000000000000000e+02 2.000000000000000000e+00
2.200000000000000000e+02 2.000000000000000000e+00
2.210000000000000000e+02 4.000000000000000000e+00
2.220000000000000000e+02 4.000000000000000000e+00
2.230000000000000000e+02 4.000000000000000000e+00
2.240000000000000000e+02 4.000000000000000000e+00
2.250000000000000000e+02 4.000000000000000000e+00
2.260000000000000000e+02 4.000000000000000000e+00
2.270000000000000000e+02 4.000000000000000000e+00
2.280000000000000000e+02 4.000000000000000000e+00
2.290000000000000000e+02 4.000000000000000000e+00
2.300000000000000000e+02 4.000000000000000000e+00
2.310000000000000000e+02 4.000000000000000000e+00
2.320000000000000000e+02 4.000000000000000000e+00
2.330000000000000000e+02 4.000000000000000000e+00
2.340000000000000000e+02 4.000000000000000000e+00
2.350000000000000000e+02 4.000000000000000000e+00
2.360000000000000000e+02 4.000000000000000000e+00
2.370000000000000000e+02 4.000000000000000000e+00
2.380000000000000000e+02 4.000000000000000000e+00
2.390000000000000000e+02 4.000000000000000000e+00
2.400000000000000000e+02 4.000000000000000000e+00
2.410000000000000000e+02 4.000000000000000000e+00
2.420000000000000000e+02 4.000000000000000000e+00
2.430000000000000000e+02 4.000000000000000000e+00
2.440000000000000000e+02 4.000000000000000000e+00
2.450000000000000000e+02 4.000000000000000000e+00
2.460000000000000000e+02 4.000000000000000000e+00
2.470000000000000000e+02 4.000000000000000000e+00
2.480000000000000000e+02 4.000000000000000000e+00
2.490000000000000000e+02 4.000000000000000000e+00
2.500000000000000000e+02 4.000000000000000000e+00
2.510000000000000000e+02 6.000000000000000000e+00
2.520000000000000000e+02 6.000000000000000000e+00
2.530000000000000000e+02 6.000000000000000000e+00
2.540000000000000000e+02 6.000000000000000000e+00
2.550000000000000000e+02 6.000000000000000000e+00
2.560000000000000000e+02 6.000000000000000000e+00
2.570000000000000000e+02 6.000000000000000000e+00
2.580000000000000000e+02 6.000000000000000000e+00
2.590000000000000000e+02 6.000000000000000000e+00
2.600000000000000000e+02 6.000000000000000000e+00
2.610000000000000000e+02 6.000000000000000000e+00
2.620000000000000000e+02 6.000000000000000000e+00
2.630000000000000000e+02 6.000000000000000000e+00
2.640000000000000000e+02 6.000000000000000000e+00
2.650000000000000000e+02 6.000000000000000000e+00
2.660000000000000000e+02 6.000000000000000000e+00
2.670000000000000000e+02 6.000000000000000000e+00
2.680000000000000000e+02 6.000000000000000000e+00
2.690000000000000000e+02 6.000000000000000000e+00
2.700000000000000000e+02 6.000000000000000000e+00
2.710000000000000000e+02 6.000000000000000000e+00
2.720000000000000000e+02 6.000000000000000000e+00
2.730000000000000000e+02 6.000000000000000000e+00
2.740000000000000000e+02 6.000000000000000000e+00
2.750000000000000000e+02 6.000000000000000000e+00
2.760000000000000000e+02 6.000000000000000000e+00
2.770000000000000000e+02 6.000000000000000000e+00
2.780000000000000000e+02 8.000000000000000000e+00
2.790000000000000000e+02 8.000000000000000000e+00
2.800000000000000000e+02 8.000000000000000000e+00
2.810000000000000000e+02 8.000000000000000000e+00
2.820000000000000000e+02 8.000000000000000000e+00
2.830000000000000000e+02 8.000000000000000000e+00
2.840000000000000000e+02 8.000000000000000000e+00
2.850000000000000000e+02 8.000000000000000000e+00
2.860000000000000000e+02 8.000000000000000000e+00
2.870000000000000000e+02 8.000000000000000000e+00
2.880000000000000000e+02 8.000000000000000000e+00
2.890000000000000000e+02 8.000000000000000000e+00
2.900000000000000000e+02 8.000000000000000000e+00
2.910000000000000000e+02 8.000000000000000000e+00
2.920000000000000000e+02 8.000000000000000000e+00
2.930000000000000000e+02 8.000000000000000000e+00
2.940000000000000000e+02 8.000000000000000000e+00
2.950000000000000000e+02 8.000000000000000000e+00
2.960000000000000000e+02 8.000000000000000000e+00
2.970000000000000000e+02 8.000000000000000000e+00
2.980000000000000000e+02 8.000000000000000000e+00
2.990000000000000000e+02 8.000000000000000000e+00
3.000000000000000000e+02 8.000000000000000000e+00
3.010000000000000000e+02 8.000000000000000000e+00
3.020000000000000000e+02 8.000000000000000000e+00
3.030000000000000000e+02 8.000000000000000000e+00
3.040000000000000000e+02 8.000000000000000000e+00
3.050000000000000000e+02 8.000000000000000000e+00
3.060000000000000000e+02 8.000000000000000000e+00
3.070000000000000000e+02 8.000000000000000000e+00
3.080000000000000000e+02 8.000000000000000000e+00
3.090000000000000000e+02 8.000000000000000000e+00
3.100000000000000000e+02 8.000000000000000000e+00
3.110000000000000000e+02 8.000000000000000000e+00
3.120000000000000000e+02 8.000000000000000000e+00
3.130000000000000000e+02 8.000000000000000000e+00
3.140000000000000000e+02 8.000000000000000000e+00
3.150000000000000000e+02 8.000000000000000000e+00
3.160000000000000000e+02 8.000000000000000000e+00
3.170000000000000000e+02 8.000000000000000000e+00
3.180000000000000000e+02 8.000000000000000000e+00
3.190000000000000000e+02 8.000000000000000000e+00
3.200000000000000000e+02 8.000000000000000000e+00
3.210000000000000000e+02 8.000000000000000000e+00
3.220000000000000000e+02 8.000000000000000000e+00
3.230000000000000000e+02 8.000000000000000000e+00
3.240000000000000000e+02 8.000000000000000000e+00
3.250000000000000000e+02 8.000000000000000000e+00
3.260000000000000000e+02 8.000000000000000000e+00
3.270000000000000000e+02 8.000000000000000000e+00
3.280000000000000000e+02 8.000000000000000000e+00
3.290000000000000000e+02 8.000000000000000000e+00
3.300000000000000000e+02 8.000000000000000000e+00
3.310000000000000000e+02 8.000000000000000000e+00
3.320000000000000000e+02 8.000000000000000000e+00
3.330000000000000000e+02 8.000000000000000000e+00
3.340000000000000000e+02 8.000000000000000000e+00
3.350000000000000000e+02 8.000000000000000000e+00
3.360000000000000000e+02 8.000000000000000000e+00
3.370000000000000000e+02 8.000000000000000000e+00
3.380000000000000000e+02 8.000000000000000000e+00
3.390000000000000000e+02 8.000000000000000000e+00
3.400000000000000000e+02 8.000000000000000000e+00
3.410000000000000000e+02 8.000000000000000000e+00
3.420000000000000000e+02 8.000000000000000000e+00
3.430000000000000000e+02 8.000000000000000000e+00
3.440000000000000000e+02 8.000000000000000000e+00
3.450000000000000000e+02 8.000000000000000000e+00
3.460000000000000000e+02 8.000000000000000000e+00
3.470000000000000000e+02 8.000000000000000000e+00
3.480000000000000000e+02 8.000000000000000000e+00
3.490000000000000000e+02 8.000000000000000000e+00
3.500000000000000000e+02 8.000000000000000000e+00
3.510000000000000000e+02 8.000000000000000000e+00
3.520000000000000000e+02 8.000000000000000000e+00
3.530000000000000000e+02 8.000000000000000000e+00
3.540000000000000000e+02 8.000000000000000000e+00
3.550000000000000000e+02 8.000000000000000000e+00
3.560000000000000000e+02 8.000000000000000000e+00
3.570000000000000000e+02 8.000000000000000000e+00
3.580000000000000000e+02 8.000000000000000000e+00
3.590000000000000000e+02 8.000000000000000000e+00
3.600000000000000000e+02 8.000000000000000000e+00
3.610000000000000000e+02 8.000000000000000000e+00
3.620000000000000000e+02 8.000000000000000000e+00
3.630000000000000000e+02 8.000000000000000000e+00
3.640000000000000000e+02 8.000000000000000000e+00
3.650000000000000000e+02 8.000000000000000000e+00
3.660000000000000000e+02 8.000000000000000000e+00
3.670000000000000000e+02 8.000000000000000000e+00
3.680000000000000000e+02 8.000000000000000000e+00
3.690000000000000000e+02 8.000000000000000000e+00
3.700000000000000000e+02 8.000000000000000000e+00
3.710000000000000000e+02 8.000000000000000000e+00
3.720000000000000000e+02 8.000000000000000000e+00
3.730000000000000000e+02 8.000000000000000000e+00
3.740000000000000000e+02 8.000000000000000000e+00
3.750000000000000000e+02 8.000000000000000000e+00
3.760000000000000000e+02 8.000000000000000000e+00
3.770000000000000000e+02 8.000000000000000000e+00
3.780000000000000000e+02 8.000000000000000000e+00
3.790000000000000000e+02 8.000000000000000000e+00
3.800000000000000000e+02 8.000000000000000000e+00
3.810000000000000000e+02 8.000000000000000000e+00
3.820000000000000000e+02 8.000000000000000000e+00
3.830000000000000000e+02 8.000000000000000000e+00
3.840000000000000000e+02 8.000000000000000000e+00
3.850000000000000000e+02 8.000000000000000000e+00
3.860000000000000000e+02 8.000000000000000000e+00
3.870000000000000000e+02 8.000000000000000000e+00
3.880000000000000000e+02 8.000000000000000000e+00
3.890000000000000000e+02 8.000000000000000000e+00
3.900000000000000000e+02 8.000000000000000000e+00
3.910000000000000000e+02 8.000000000000000000e+00
3.920000000000000000e+02 8.000000000000000000e+00
3.930000000000000000e+02 8.000000000000000000e+00
3.940000000000000000e+02 8.000000000000000000e+00
3.950000000000000000e+02 8.000000000000000000e+00
3.960000000000000000e+02 8.000000000000000000e+00
3.970000000000000000e+02 8.000000000000000000e+00
3.980000000000000000e+02 8.000000000000000000e+00
3.990000000000000000e+02 8.000000000000000000e+00
4.000000000000000000e+02 8.000000000000000000e+00
4.010000000000000000e+02 8.000000000000000000e+00
4.020000000000000000e+02 8.000000000000000000e+00
4.030000000000000000e+02 8.000000000000000000e+00
4.040000000000000000e+02 8.000000000000000000e+00
4.050000000000000000e+02 8.000000000000000000e+00
4.060000000000000000e+02 8.000000000000000000e+00
4.070000000000000000e+02 8.000000000000000000e+00
4.080000000000000000e+02 8.000000000000000000e+00
4.090000000000000000e+02 8.000000000000000000e+00
4.100000000000000000e+02 8.000000000000000000e+00
4.110000000000000000e+02 8.000000000000000000e+00
4.120000000000000000e+02 8.000000000000000000e+00
4.130000000000000000e+02 8.000000000000000000e+00
4.140000000000000000e+02 8.000000000000000000e+00
4.150000000000000000e+02 8.000000000000000000e+00
4.160000000000000000e+02 8.000000000000000000e+00
4.170000000000000000e+02 8.000000000000000000e+00
4.180000000000000000e+02 8.000000000000000000e+00
4.190000000000000000e+02 8.000000000000000000e+00
4.200000000000000000e+02 8.000000000000000000e+00
4.210000000000000000e+02 8.000000000000000000e+00
4.220000000000000000e+02 1.000000000000000000e+01
4.230000000000000000e+02 1.000000000000000000e+01
4.240000000000000000e+02 1.000000000000000000e+01
4.250000000000000000e+02 1.000000000000000000e+01
4.260000000000000000e+02 1.000000000000000000e+01
4.270000000000000000e+02 1.000000000000000000e+01
4.280000000000000000e+02 1.000000000000000000e+01
4.290000000000000000e+02 1.000000000000000000e+01
4.300000000000000000e+02 1.000000000000000000e+01
4.310000000000000000e+02 1.000000000000000000e+01
4.320000000000000000e+02 1.000000000000000000e+01
4.330000000000000000e+02 1.000000000000000000e+01
4.340000000000000000e+02 1.000000000000000000e+01
4.350000000000000000e+02 1.000000000000000000e+01
4.360000000000000000e+02 1.000000000000000000e+01
4.370000000000000000e+02 1.000000000000000000e+01
4.380000000000000000e+02 1.000000000000000000e+01
4.390000000000000000e+02 1.000000000000000000e+01
4.400000000000000000e+02 1.000000000000000000e+01
4.410000000000000000e+02 1.000000000000000000e+01
4.420000000000000000e+02 1.000000000000000000e+01
4.430000000000000000e+02 1.000000000000000000e+01
4.440000000000000000e+02 1.000000000000000000e+01
4.450000000000000000e+02 1.000000000000000000e+01
4.460000000000000000e+02 1.000000000000000000e+01
4.470000000000000000e+02 1.000000000000000000e+01
4.480000000000000000e+02 1.000000000000000000e+01
4.490000000000000000e+02 1.000000000000000000e+01
4.500000000000000000e+02 1.000000000000000000e+01
4.510000000000000000e+02 1.000000000000000000e+01
4.520000000000000000e+02 1.000000000000000000e+01
4.530000000000000000e+02 1.000000000000000000e+01
4.540000000000000000e+02 1.000000000000000000e+01
4.550000000000000000e+02 1.000000000000000000e+01
4.560000000000000000e+02 1.000000000000000000e+01
4.570000000000000000e+02 1.000000000000000000e+01
4.580000000000000000e+02 1.000000000000000000e+01
4.590000000000000000e+02 1.000000000000000000e+01
4.600000000000000000e+02 1.000000000000000000e+01
4.610000000000000000e+02 1.000000000000000000e+01
4.620000000000000000e+02 1.000000000000000000e+01
4.630000000000000000e+02 1.000000000000000000e+01
4.640000000000000000e+02 1.000000000000000000e+01
4.650000000000000000e+02 1.000000000000000000e+01
4.660000000000000000e+02 1.000000000000000000e+01
4.670000000000000000e+02 1.000000000000000000e+01
4.680000000000000000e+02 1.000000000000000000e+01
4.690000000000000000e+02 1.000000000000000000e+01
4.700000000000000000e+02 1.000000000000000000e+01
4.710000000000000000e+02 1.000000000000000000e+01
4.720000000000000000e+02 1.000000000000000000e+01
4.730000000000000000e+02 1.000000000000000000e+01
4.740000000000000000e+02 1.000000000000000000e+01
4.750000000000000000e+02 1.000000000000000000e+01
4.760000000000000000e+02 1.000000000000000000e+01
4.770000000000000000e+02 1.000000000000000000e+01
4.780000000000000000e+02 1.000000000000000000e+01
4.790000000000000000e+02 1.000000000000000000e+01
4.800000000000000000e+02 1.000000000000000000e+01
4.810000000000000000e+02 1.000000000000000000e+01
4.820000000000000000e+02 1.000000000000000000e+01
4.830000000000000000e+02 1.000000000000000000e+01
4.840000000000000000e+02 1.000000000000000000e+01
4.850000000000000000e+02 1.000000000000000000e+01
4.860000000000000000e+02 1.000000000000000000e+01
4.870000000000000000e+02 1.000000000000000000e+01
4.880000000000000000e+02 1.000000000000000000e+01
4.890000000000000000e+02 1.000000000000000000e+01
4.900000000000000000e+02 1.200000000000000000e+01
4.910000000000000000e+02 1.200000000000000000e+01
4.920000000000000000e+02 1.200000000000000000e+01
4.930000000000000000e+02 1.200000000000000000e+01
4.940000000000000000e+02 1.200000000000000000e+01
4.950000000000000000e+02 1.200000000000000000e+01
4.960000000000000000e+02 1.200000000000000000e+01
4.970000000000000000e+02 1.200000000000000000e+01
4.980000000000000000e+02 1.200000000000000000e+01
4.990000000000000000e+02 1.200000000000000000e+01
5.000000000000000000e+02 1.200000000000000000e+01


==> data/results2.dat <==
           0           0           0
                  200                    8                    0
                  400                   34                    0
                  600                   44                    0
                  800                   58                    2
                 1000                   64                    4
                 1200                   70                    8
                 1400                   78                    8
                 1600                   94                   12
                 1800                   96                   12
                 2000                  110                   14
                 2200                  114                   14
                 2400                  130                   14
                 2600                  136                   14
                 2800                  144                   16
                 3000                  152                   18
                 3200                  160                   20
                 3400                  164                   20
                 3600                  170                   22
                 3800                  180                   24
                 4000                  188                   26
                 4200                  194                   26
                 4400                  200                   26
                 4600                  212                   26
                 4800                  214                   26
                 5000                  220                   26
                 5200                  224                   26
                 5400                  232                   26
                 5600                  238                   26
                 5800                  246                   26
                 6000                  258                   26
                 6200                  262                   26
                 6400                  272                   32
                 6600                  274                   32
                 6800                  274                   32
                 7000                  282                   32
                 7200                  292                   32
                 7400                  306                   32
                 7600                  312                   32
                 7800                  320                   34
                 8000                  332                   34
                 8200                  342                   36
                 8400                  350                   40
                 8600                  358                   42
                 8800                  362                   48
                 9000                  368                   48
                 9200                  370                   48
                 9400                  380                   50
                 9600                  386                   50
                 9800                  394                   54
                10000                  396                   56
                10200                  404                   58
                10400                  406                   60
                10600                  412                   62
                10800                  414                   62
                11000                  420                   64
                11200                  428                   64
                11400                  430                   66
                11600                  434                   68
                11800                  440                   68
                12000                  448                   70
                12200                  452                   74
                12400                  458                   76
                12600                  462                   76
                12800                  464                   78
                13000                  466                   78
                13200                  468                   78
                13400                  472                   78
                13600                  472                   78
                13800                  474                   80
                14000                  480                   80
                14200                  486                   80
                14400                  488                   80
                14600                  492                   80
                14800                  492                   80
                15000                  496                   86
                15200                  500                   86
                15400                  502                   86
                15600                  514                   86
                15800                  522                   88
                16000                  532                   88
                16200                  538                   88
                16400                  542                   90
                16600                  544                   90
                16800                  546                   90
                17000                  546                   90
                17200                  548                   90
                17400                  554                   90
                17600                  558                   90
                17800                  558                   90
                18000                  566                   90
                18200                  570                   90
                18400                  574                   90
                18600                  578                   94
                18800                  588                   96
                19000                  592                   96
                19200                  598                   98
                19400                  598                   98
                19600                  602                  102
                19800                  604                  102
                20000                  608                  104
                20200                  616                  104
                20400                  622                  104
                20600                  630                  108
                20800                  636                  108
                21000                  636                  108
                21200                  638                  112
                21400                  644                  112
                21600                  656                  112
                21800                  660                  112
                22000                  670                  114
                22200                  680                  114
                22400                  684                  118
                22600                  686                  118
                22800                  686                  120
                23000                  696                  120
                23200                  706                  120
                23400                  710                  120
                23600                  716                  120
                23800                  722                  122
                24000                  722                  122
                24200                  722                  122
                24400                  734                  122
                24600                  734                  122
                24800                  736                  124
                25000                  744                  124
                25200                  748                  124
                25400                  752                  124
                25600                  756                  124
                25800                  760                  124
                26000                  760                  124
                26200                  764                  124
                26400                  774                  124
                26600                  780                  124
                26800                  782                  124
                27000                  784                  126
                27200                  786                  126
                27400                  792                  126
                27600                  802                  126
                27800                  808                  126
                28000                  808                  130
                28200                  814                  130
                28400                  820                  132
                28600                  830                  132
                28800                  840                  134
                29000                  844                  138
                29200                  848                  142
                29400                  850                  142
                29600                  850                  144
                29800                  850                  144
                30000                  854                  144
                30200                  862                  144
                30400                  862                  144
                30600                  864                  146
                30800                  868                  146
                31000                  872                  148
                31200                  876                  148
                31400                  876                  150
                31600                  880                  150
                31800                  888                  150
                32000                  892                  154
                32200                  896                  154
                32400                  898                  154
                32600                  898                  154
                32800                  906                  156
                33000                  906                  158
                33200                  908                  158
                33400                  910                  158
                33600                  912                  158
                33800                  926                  158
                34000                  926                  158
                34200                  934                  158
                34400                  936                  158
                34600                  938                  158
                34800                  942                  158
                35000                  942                  158
                35200                  944                  158
                35400                  954                  158
                35600                  958                  160
                35800                  960                  162
                36000                  966                  164
                36200                  970                  164
                36400                  974                  164
                36600                  976                  164
                36800                  984                  164
                37000                  992                  164
                37200                  994                  166
                37400                 1002                  170
                37600                 1008                  170
                37800                 1020                  170
                38000                 1022                  172
                38200                 1024                  174
                38400                 1032                  174
                38600                 1038                  176
                38800                 1042                  178
                39000                 1044                  182
                39200                 1050                  184
                39400                 1062                  188
                39600                 1066                  192
                39800                 1072                  196
                40000                 1072                  200
                40200                 1072                  200
                40400                 1074                  200
                40600                 1076                  200
                40800                 1080                  202
                41000                 1084                  204
                41200                 1086                  206
                41400                 1086                  206
                41600                 1094                  206
                41800                 1096                  206
                42000                 1100                  206
                42200                 1102                  208
                42400                 1104                  208
                42600                 1114                  208
                42800                 1118                  208
                43000                 1122                  210
                43200                 1128                  212
                43400                 1138                  214
                43600                 1140                  218
                43800                 1148                  220
                44000                 1150                  222
                44200                 1158                  224
                44400                 1162                  224
                44600                 1168                  226
                44800                 1172                  226
                45000                 1180                  226
                45200                 1182                  226
                45400                 1188                  226
                45600                 1196                  230
                45800                 1196                  232
                46000                 1200                  234
                46200                 1202                  234
                46400                 1212                  234
                46600                 1222                  234
                46800                 1226                  236
                47000                 1232                  236
                47200                 1234                  236
                47400                 1240                  238
                47600                 1250                  238
                47800                 1254                  242
                48000                 1258                  248
                48200                 1262                  250
                48400                 1272                  252
                48600                 1278                  252
                48800                 1282                  254
                49000                 1286                  258
                49200                 1292                  260
                49400                 1296                  260
                49600                 1302                  260
                49800                 1304                  260
                50000                 1308                  260
                50200                 1308                  262
                50400                 1310                  262
                50600                 1314                  262
                50800                 1320                  262
                51000                 1322                  262
                51200                 1330                  264
                51400                 1330                  264
                51600                 1332                  264
                51800                 1338                  264
                52000                 1344                  266
                52200                 1350                  268
                52400                 1352                  270
                52600                 1356                  274
                52800                 1358                  274
                53000                 1362                  278
                53200                 1366                  278
                53400                 1368                  282
                53600                 1372                  282
                53800                 1386                  282
                54000                 1390                  282
                54200                 1390                  288
                54400                 1396                  288
                54600                 1396                  290
                54800                 1398                  292
                55000                 1400                  292
                55200                 1404                  292
                55400                 1408                  292
                55600                 1412                  292
                55800                 1416                  294
                56000                 1420                  296
                56200                 1424                  296
                56400                 1426                  298
                56600                 1428                  300
                56800                 1428                  300
                57000                 1436                  300
                57200                 1440                  300
                57400                 1442                  302
                57600                 1446                  302
                57800                 1448                  304
                58000                 1452                  306
                58200                 1454                  306
                58400                 1458                  306
                58600                 1466                  306
                58800                 1468                  306
                59000                 1468                  308
                59200                 1474                  308
                59400                 1480                  308
                59600                 1484                  308
                59800                 1490                  310
                60000                 1496                  312
                60200                 1498                  312
                60400                 1506                  312
                60600                 1506                  316
                60800                 1510                  318
                61000                 1512                  318
                61200                 1514                  318
                61400                 1518                  320
                61600                 1522                  322
                61800                 1532                  322
                62000                 1536                  322
                62200                 1540                  322
                62400                 1542                  324
                62600                 1544                  326
                62800                 1544                  326
                63000                 1548                  326
                63200                 1554                  326
                63400                 1560                  326
                63600                 1562                  326
                63800                 1564                  328
                64000                 1568                  330
                64200                 1570                  330
                64400                 1578                  330
                64600                 1580                  330
                64800                 1582                  332
                65000                 1588                  334
                65200                 1600                  334
                65400                 1610                  336
                65600                 1615                  338
                65800                 1621                  341
                66000                 1625                  341
                66200                 1627                  343
                66400                 1627                  343
                66600                 1629                  343
                66800                 1641                  343
                67000                 1645                  345
                67200                 1651                  347
                67400                 1663                  349
                67600                 1675                  349
                67800                 1685                  357
                68000                 1695                  359
                68200                 1701                  361
                68400                 1703                  369
                68600                 1705                  371
                68800                 1709                  371
                69000                 1715                  371
                69200                 1719                  373
                69400                 1721                  375
                69600                 1725                  379
                69800                 1727                  381
                70000                 1727                  385
                70200                 1731                  385
                70400                 1733                  387
                70600                 1733                  387
                70800                 1735                  387
                71000                 1737                  387
                71200                 1739                  389
                71400                 1741                  389
                71600                 1743                  389
                71800                 1747                  389
                72000                 1747                  389
                72200                 1751                  393
                72400                 1755                  393
                72600                 1755                  397
                72800                 1755                  397
                73000                 1763                  397
                73200                 1767                  397
                73400                 1771                  397
                73600                 1777                  397
                73800                 1781                  399
                74000                 1789                  401
                74200                 1789                  401
                74400                 1791                  401
                74600                 1793                  401
                74800                 1797                  401
                75000                 1801                  403
                75200                 1803                  405
                75400                 1809                  405
                75600                 1819                  405
                75800                 1825                  405
                76000                 1833                  409
                76200                 1845                  409
                76400                 1849                  409
                76600                 1853                  411
                76800                 1861                  411
                77000                 1869                  413
                77200                 1875                  415
                77400                 1881                  415
                77600                 1887                  415
                77800                 1895                  415
                78000                 1903                  415
                78200                 1907                  415
                78400                 1915                  417
                78600                 1917                  421
                78800                 1919                  423
                79000                 1921                  423
                79200                 1925                  423
                79400                 1927                  423
                79600                 1933                  423
                79800                 1935                  423
                80000                 1937                  425
                80200                 1937                  425
                80400                 1939                  425
                80600                 1941                  425
                80800                 1943                  425
                81000                 1945                  427
                81200                 1949                  427
                81400                 1955                  427
                81600                 1961                  427
                81800                 1973                  427
                82000                 1981                  427
                82200                 1987                  429
                82400                 1991                  431
                82600                 1993                  435
                82800                 1995                  435
                83000                 1999                  435
                83200                 2001                  435
                83400                 2009                  437
                83600                 2013                  437
                83800                 2019                  439
                84000                 2023                  439
                84200                 2029                  439
                84400                 2031                  439
                84600                 2037                  439
                84800                 2041                  439
                85000                 2045                  439
                85200                 2053                  441
                85400                 2059                  441
                85600                 2069                  447
                85800                 2079                  449
                86000                 2087                  451
                86200                 2089                  453
                86400                 2095                  453
                86600                 2097                  455
                86800                 2099                  457
                87000                 2101                  457
                87200                 2107                  457
                87400                 2109                  457
                87600                 2115                  457
                87800                 2121                  459
                88000                 2127                  461
                88200                 2131                  463
                88400                 2135                  467
                88600                 2137                  471
                88800                 2143                  471
                89000                 2147                  471
                89200                 2149                  473
                89400                 2151                  475
                89600                 2159                  475
                89800                 2165                  477
                90000                 2169                  477
                90200                 2169                  481
                90400                 2173                  483
                90600                 2181                  483
                90800                 2189                  483
                91000                 2191                  483
                91200                 2197                  485
                91400                 2211                  487
                91600                 2219                  487
                91800                 2223                  487
                92000                 2229                  489
                92200                 2235                  489
                92400                 2237                  489
                92600                 2241                  491
                92800                 2247                  493
                93000                 2253                  493
                93200                 2257                  493
                93400                 2261                  495
                93600                 2263                  497
                93800                 2269                  499
                94000                 2279                  499
                94200                 2279                  499
                94400                 2287                  501
                94600                 2295                  503
                94800                 2301                  507
                95000                 2303                  509
                95200                 2307                  509
                95400                 2313                  511
                95600                 2315                  517
                95800                 2321                  517
                96000                 2323                  517
                96200                 2327                  517
                96400                 2333                  517
                96600                 2341                  519
                96800                 2351                  519
                97000                 2355                  521
                97200                 2361                  523
                97400                 2367                  523
                97600                 2375                  525
                97800                 2383                  525
                98000                 2387                  525
                98200                 2393                  529
                98400                 2399                  529
                98600                 2405                  529
                98800                 2409                  529
                99000                 2413                  529
                99200                 2413                  531
                99400                 2415                  535
                99600                 2421                  535
                99800                 2423                  535
               100000                 2429                  535
               100200                 2433                  535
               100400                 2435                  535
               100600                 2437                  537
               100800                 2441                  537
               101000                 2445                  537
               101200                 2447                  539
               101400                 2455                  541
               101600                 2461                  541
               101800                 2469                  543
               102000                 2487                  543
               102200                 2489                  543
               102400                 2491                  547
               102600                 2499                  547
               102800                 2509                  549
               103000                 2511                  549
               103200                 2513                  551
               103400                 2513                  555
               103600                 2521                  555
               103800                 2527                  555
               104000                 2531                  555
               104200                 2537                  555
               104400                 2541                  557
               104600                 2547                  557
               104800                 2547                  559
               105000                 2547                  561
               105200                 2551                  561
               105400                 2559                  563
               105600                 2561                  565
               105800                 2565                  565
               106000                 2565                  565
               106200                 2573                  569
               106400                 2577                  569
               106600                 2587                  571
               106800                 2589                  571
               107000                 2595                  571
               107200                 2601                  571
               107400                 2607                  571
               107600                 2611                  571
               107800                 2613                  573
               108000                 2619                  575
               108200                 2625                  575
               108400                 2633                  579
               108600                 2639                  581
               108800                 2645                  581
               109000                 2655                  585
               109200                 2661                  585
               109400                 2673                  587
               109600                 2673                  589
               109800                 2677                  593
               110000                 2683                  593
               110200                 2687                  595
               110400                 2689                  597
               110600                 2691                  597
               110800                 2697                  597
               111000                 2701                  599
               111200                 2705                  599
               111400                 2707                  601
               111600                 2715                  603
               111800                 2717                  605
               112000                 2721                  607
               112200                 2725                  607
               112400                 2729                  607
               112600                 2731                  609
               112800                 2733                  609
               113000                 2733                  609
               113200                 2735                  611
               113400                 2735                  611
               113600                 2743                  611
               113800                 2747                  611
               114000                 2755                  611
               114200                 2763                  613
               114400                 2769                  613
               114600                 2779                  615
               114800                 2781                  615
               115000                 2785                  617
               115200                 2789                  619
               115400                 2791                  619
               115600                 2793                  619
               115800                 2799                  619
               116000                 2805                  619
               116200                 2809                  619
               116400                 2809                  619
               116600                 2819                  621
               116800                 2825                  621
               117000                 2827                  625
               117200                 2829                  625
               117400                 2831                  625
               117600                 2833                  625
               117800                 2837                  627
               118000                 2839                  627
               118200                 2847                  631
               118400                 2849                  631
               118600                 2863                  633
               118800                 2865                  633
               119000                 2869                  635
               119200                 2877                  637
               119400                 2879                  637
               119600                 2883                  639
               119800                 2889                  641
               120000                 2891                  645
               120200                 2897                  647
               120400                 2905                  647
               120600                 2913                  647
               120800                 2921                  647
               121000                 2925                  647
               121200                 2929                  649
               121400                 2937                  651
               121600                 2937                  651
               121800                 2943                  655
               122000                 2953                  655
               122200                 2961                  655
               122400                 2965                  655
               122600                 2967                  655
               122800                 2967                  655
               123000                 2967                  657
               123200                 2969                  657
               123400                 2971                  657
               123600                 2981                  657
               123800                 2981                  657
               124000                 2993                  657
               124200                 2999                  657
               124400                 3005                  659
               124600                 3005                  659
               124800                 3009                  659
               125000                 3013                  659
               125200                 3017                  661
               125400                 3023                  661
               125600                 3023                  663
               125800                 3029                  663
               126000                 3035                  663
               126200                 3039                  663
               126400                 3047                  669
               126600                 3051                  669
               126800                 3057                  671
               127000                 3057                  671
               127200                 3057                  671
               127400                 3061                  673
               127600                 3067                  675
               127800                 3071                  675
               128000                 3079                  675
               128200                 3081                  675
               128400                 3087                  677
               128600                 3089                  677
               128800                 3093                  677
               129000                 3099                  677
               129200                 3107                  679
               129400                 3115                  679
               129600                 3115                  679
               129800                 3121                  679
               130000                 3123                  679
               130200                 3125                  681
               130400                 3133                  683
               130600                 3135                  683
               130800                 3137                  683
               131000                 3141                  685
               131200                 3145                  685
               131400                 3153                  685
               131600                 3157                  685
               131800                 3157                  687
               132000                 3165                  687
               132200                 3169                  687
               132400                 3171                  687
               132600                 3175                  689
               132800                 3181                  689
               133000                 3189                  691
               133200                 3197                  691
               133400                 3203                  691
               133600                 3205                  693
               133800                 3209                  693
               134000                 3213                  693
               134200                 3217                  693
               134400                 3219                  697
               134600                 3219                  697
               134800                 3221                  697
               135000                 3227                  697
               135200                 3229                  699
               135400                 3229                  701
               135600                 3235                  701
               135800                 3237                  703
               136000                 3239                  703
               136200                 3241                  703
               136400                 3251                  703
               136600                 3251                  703
               136800                 3257                  703
               137000                 3261                  703
               137200                 3263                  703
               137400                 3265                  703
               137600                 3269                  705
               137800                 3271                  705
               138000                 3271                  705
               138200                 3281                  705
               138400                 3281                  707
               138600                 3287                  709
               138800                 3289                  709
               139000                 3297                  711
               139200                 3301                  711
               139400                 3301                  713
               139600                 3303                  715
               139800                 3307                  715
               140000                 3311                  715
               140200                 3311                  715
               140400                 3311                  715
               140600                 3313                  715
               140800                 3319                  717
               141000                 3325                  717
               141200                 3333                  717
               141400                 3335                  719
               141600                 3335                  721
               141800                 3337                  723
               142000                 3339                  723
               142200                 3347                  723
               142400                 3351                  725
               142600                 3353                  727
               142800                 3359                  727
               143000                 3363                  727
               143200                 3369                  727
               143400                 3373                  727
               143600                 3379                  729
               143800                 3387                  729
               144000                 3389                  731
               144200                 3391                  731
               144400                 3395                  733
               144600                 3397                  733
               144800                 3401                  735
               145000                 3411                  735
               145200                 3417                  739
               145400                 3423                  741
               145600                 3423                  741
               145800                 3429                  743
               146000                 3431                  743
               146200                 3433                  745
               146400                 3435                  745
               146600                 3437                  745
               146800                 3439                  745
               147000                 3443                  745
               147200                 3443                  745
               147400                 3443                  745
               147600                 3445                  745
               147800                 3449                  745
               148000                 3449                  745
               148200                 3455                  745
               148400                 3461                  745
               148600                 3463                  745
               148800                 3467                  747
               149000                 3473                  749
               149200                 3475                  749
               149400                 3483                  749
               149600                 3485                  749
               149800                 3487                  751
               150000                 3491                  751
               150200                 3495                  751
               150400                 3499                  751
               150600                 3507                  751
               150800                 3509                  753
               151000                 3509                  753
               151200                 3511                  755
               151400                 3517                  755
               151600                 3525                  759
               151800                 3525                  761
               152000                 3533                  765
               152200                 3535                  767
               152400                 3537                  767
               152600                 3549                  767
               152800                 3553                  767
               153000                 3557                  767
               153200                 3561                  767
               153400                 3563                  767
               153600                 3569                  769
               153800                 3571                  769
               154000                 3571                  769
               154200                 3575                  769
               154400                 3579                  769
               154600                 3583                  773
               154800                 3587                  773
               155000                 3591                  775
               155200                 3593                  775
               155400                 3601                  777
               155600                 3613                  779
               155800                 3621                  781
               156000                 3625                  781
               156200                 3633                  781
               156400                 3641                  781
               156600                 3641                  781
               156800                 3641                  785
               157000                 3649                  785
               157200                 3659                  785
               157400                 3665                  785
               157600                 3669                  789
               157800                 3671                  789
               158000                 3681                  791
               158200                 3685                  793
               158400                 3691                  795
               158600                 3699                  797
               158800                 3699                  797
               159000                 3707                  801
               159200                 3709                  801
               159400                 3709                  801
               159600                 3717                  803
               159800                 3719                  805
               160000                 3721                  807
               160200                 3725                  807
               160400                 3731                  809
               160600                 3731                  809
               160800                 3737                  811
               161000                 3739                  811
               161200                 3747                  813
               161400                 3751                  813
               161600                 3761                  815
               161800                 3763                  817
               162000                 3771                  817
               162200                 3775                  817
               162400                 3781                  821
               162600                 3785                  823
               162800                 3795                  827
               163000                 3797                  827
               163200                 3799                  831
               163400                 3805                  833
               163600                 3807                  833
               163800                 3811                  835
               164000                 3815                  837
               164200                 3815                  837
               164400                 3819                  837
               164600                 3821                  837
               164800                 3831                  837
               165000                 3833                  837
               165200                 3837                  839
               165400                 3837                  839
               165600                 3839                  841
               165800                 3843                  841
               166000                 3847                  841
               166200                 3855                  841
               166400                 3855                  841
               166600                 3863                  843
               166800                 3867                  843
               167000                 3871                  845
               167200                 3875                  847
               167400                 3879                  849
               167600                 3883                  853
               167800                 3889                  853
               168000                 3893                  855
               168200                 3897                  857
               168400                 3899                  859
               168600                 3901                  859
               168800                 3905                  859
               169000                 3913                  859
               169200                 3917                  859
               169400                 3921                  859
               169600                 3931                  861
               169800                 3931                  863
               170000                 3935                  863
               170200                 3941                  865
               170400                 3947                  865
               170600                 3949                  865
               170800                 3953                  865
               171000                 3957                  867
               171200                 3967                  869
               171400                 3971                  869
               171600                 3973                  871
               171800                 3981                  871
               172000                 3981                  871
               172200                 3985                  871
               172400                 3989                  871
               172600                 3997                  871
               172800                 3999                  871
               173000                 4003                  871
               173200                 4005                  871
               173400                 4009                  871
               173600                 4011                  873
               173800                 4017                  873
               174000                 4023                  873
               174200                 4033                  873
               174400                 4041                  873
               174600                 4045                  875
               174800                 4051                  877
               175000                 4053                  877
               175200                 4055                  883
               175400                 4057                  883
               175600                 4061                  885
               175800                 4063                  887
               176000                 4065                  887
               176200                 4073                  887
               176400                 4077                  887
               176600                 4083                  887
               176800                 4089                  889
               177000                 4091                  889
               177200                 4095                  891
               177400                 4097                  893
               177600                 4097                  893
               177800                 4103                  893
               178000                 4105                  893
               178200                 4113                  893
               178400                 4115                  893
               178600                 4121                  895
               178800                 4125                  897
               179000                 4125                  897
               179200                 4131                  899
               179400                 4133                  899
               179600                 4137                  899
               179800                 4141                  899
               180000                 4147                  899
               180200                 4151                  899
               180400                 4155                  899
               180600                 4155                  899
               180800                 4157                  899
               181000                 4157                  901
               181200                 4165                  903
               181400                 4171                  903
               181600                 4177                  903
               181800                 4183                  903
               182000                 4189                  905
               182200                 4193                  907
               182400                 4197                  907
               182600                 4203                  909
               182800                 4205                  911
               183000                 4211                  913
               183200                 4211                  915
               183400                 4215                  915
               183600                 4219                  915
               183800                 4223                  917
               184000                 4223                  917
               184200                 4223                  917
               184400                 4227                  917
               184600                 4227                  917
               184800                 4227                  919
               185000                 4235                  919
               185200                 4243                  919
               185400                 4243                  919
               185600                 4249                  919
               185800                 4253                  919
               186000                 4255                  921
               186200                 4261                  921
               186400                 4265                  921
               186600                 4267                  921
               186800                 4273                  921
               187000                 4279                  921
               187200                 4287                  923
               187400                 4291                  925
               187600                 4299                  927
               187800                 4299                  927
               188000                 4307                  927
               188200                 4309                  927
               188400                 4311                  927
               188600                 4321                  929
               188800                 4323                  929
               189000                 4323                  931
               189200                 4327                  931
               189400                 4333                  931
               189600                 4337                  931
               189800                 4349                  931
               190000                 4353                  933
               190200                 4355                  937
               190400                 4357                  939
               190600                 4361                  939
               190800                 4365                  939
               191000                 4371                  939
               191200                 4383                  939
               191400                 4391                  939
               191600                 4393                  941
               191800                 4399                  943
               192000                 4401                  943
               192200                 4403                  945
               192400                 4405                  945
               192600                 4409                  945
               192800                 4413                  945
               193000                 4415                  945
               193200                 4417                  945
               193400                 4423                  945
               193600                 4427                  945
               193800                 4427                  945
               194000                 4431                  945
               194200                 4435                  945
               194400                 4443                  945
               194600                 4453                  949
               194800                 4459                  949
               195000                 4463                  951
               195200                 4465                  951
               195400                 4473                  951
               195600                 4475                  951
               195800                 4479                  951
               196000                 4479                  951
               196200                 4489                  951
               196400                 4491                  951
               196600                 4499                  951
               196800                 4509                  951
               197000                 4511                  953
               197200                 4515                  955
               197400                 4525                  957
               197600                 4529                  959
               197800                 4529                  959
               198000                 4539                  961
               198200                 4543                  961
               198400                 4543                  961
               198600                 4543                  963
               198800                 4545                  963
               199000                 4549                  963
               199200                 4555                  965
               199400                 4555                  965
               199600                 4559                  967
               199800                 4563                  967
               200000                 4569                  967
               200200                 4573                  967
               200400                 4579                  967
               200600                 4585                  967
               200800                 4587                  969
               201000                 4587                  971
               201200                 4593                  973
               201400                 4595                  973
               201600                 4603                  979
               201800                 4607                  979
               202000                 4611                  979
               202200                 4621                  979
               202400                 4625                  979
               202600                 4625                  981
               202800                 4627                  983
               203000                 4633                  983
               203200                 4637                  985
               203400                 4637                  987
               203600                 4637                  987
               203800                 4647                  989
               204000                 4655                  991
               204200                 4659                  991
               204400                 4663                  991
               204600                 4669                  991
               204800                 4669                  991
               205000                 4671                  993
               205200                 4675                  993
               205400                 4681                  997
               205600                 4683                  997
               205800                 4683                  997
               206000                 4683                  997
               206200                 4687                  997
               206400                 4693                  997
               206600                 4699                  997
               206800                 4705                  997
               207000                 4713                  999
               207200                 4721                 1001
               207400                 4725                 1003
               207600                 4727                 1003
               207800                 4735                 1003
               208000                 4739                 1003
               208200                 4741                 1007
               208400                 4745                 1009
               208600                 4747                 1011
               208800                 4753                 1011
               209000                 4763                 1013
               209200                 4771                 1013
               209400                 4779                 1017
               209600                 4787                 1017
               209800                 4791                 1019
               210000                 4793                 1019
               210200                 4797                 1019
               210400                 4799                 1019
               210600                 4799                 1025
               210800                 4799                 1025
               211000                 4801                 1025
               211200                 4809                 1025
               211400                 4811                 1025
               211600                 4817                 1025
               211800                 4823                 1025
               212000                 4829                 1027
               212200                 4839                 1027
               212400                 4847                 1029
               212600                 4855                 1031
               212800                 4859                 1033
               213000                 4865                 1035
               213200                 4871                 1037
               213400                 4873                 1039
               213600                 4879                 1039
               213800                 4883                 1041
               214000                 4887                 1041
               214200                 4887                 1043
               214400                 4891                 1043
               214600                 4895                 1043
               214800                 4899                 1045
               215000                 4901                 1045
               215200                 4905                 1045
               215400                 4913                 1045
               215600                 4917                 1045
               215800                 4921                 1045
               216000                 4925                 1045
               216200                 4931                 1047
               216400                 4935                 1049
               216600                 4937                 1049
               216800                 4945                 1049
               217000                 4955                 1049
               217200                 4955                 1049
               217400                 4965                 1053
               217600                 4971                 1053
               217800                 4977                 1055
               218000                 4977                 1055
               218200                 4983                 1057
               218400                 4989                 1057
               218600                 4995                 1057
               218800                 4995                 1057
               219000                 5003                 1057
               219200                 5007                 1057
               219400                 5019                 1059
               219600                 5021                 1061
               219800                 5023                 1063
               220000                 5029                 1065
               220200                 5037                 1065
               220400                 5041                 1067
               220600                 5045                 1069
               220800                 5049                 1071
               221000                 5053                 1073
               221200                 5057                 1073
               221400                 5063                 1073
               221600                 5067                 1073
               221800                 5071                 1075
               222000                 5073                 1079
               222200                 5081                 1079
               222400                 5087                 1079
               222600                 5091                 1081
               222800                 5093                 1081
               223000                 5097                 1083
               223200                 5097                 1083
               223400                 5099                 1083
               223600                 5101                 1083
               223800                 5105                 1083
               224000                 5111                 1083
               224200                 5111                 1085
               224400                 5121                 1087
               224600                 5129                 1089
               224800                 5129                 1091
               225000                 5129                 1093
               225200                 5129                 1093
               225400                 5135                 1093
               225600                 5139                 1093
               225800                 5145                 1095
               226000                 5155                 1095
               226200                 5157                 1095
               226400                 5159                 1097
               226600                 5177                 1097
               226800                 5181                 1097
               227000                 5185                 1097
               227200                 5189                 1097
               227400                 5193                 1099
               227600                 5199                 1099
               227800                 5201                 1101
               228000                 5207                 1101
               228200                 5209                 1105
               228400                 5211                 1105
               228600                 5213                 1107
               228800                 5215                 1107
               229000                 5215                 1107
               229200                 5219                 1107
               229400                 5219                 1107
               229600                 5221                 1107
               229800                 5227                 1107
               230000                 5233                 1107
               230200                 5233                 1107
               230400                 5241                 1107
               230600                 5247                 1107
               230800                 5257                 1109
               231000                 5259                 1111
               231200                 5261                 1113
               231400                 5267                 1113
               231600                 5273                 1115
               231800                 5277                 1115
               232000                 5281                 1115
               232200                 5289                 1119
               232400                 5295                 1119
               232600                 5303                 1121
               232800                 5315                 1123
               233000                 5321                 1125
               233200                 5321                 1129
               233400                 5329                 1133
               233600                 5333                 1133
               233800                 5335                 1135
               234000                 5343                 1135
               234200                 5349                 1135
               234400                 5357                 1135
               234600                 5361                 1135
               234800                 5369                 1137
               235000                 5373                 1137
               235200                 5377                 1139
               235400                 5383                 1139
               235600                 5389                 1143
               235800                 5395                 1143
               236000                 5405                 1145
               236200                 5405                 1147
               236400                 5407                 1147
               236600                 5407                 1149
               236800                 5411                 1149
               237000                 5415                 1153
               237200                 5421                 1155
               237400                 5427                 1155
               237600                 5433                 1157
               237800                 5437                 1159
               238000                 5439                 1159
               238200                 5445                 1161
               238400                 5451                 1163
               238600                 5455                 1167
               238800                 5457                 1167
               239000                 5459                 1169
               239200                 5465                 1169
               239400                 5479                 1171
               239600                 5481                 1171
               239800                 5485                 1173
               240000                 5495                 1177
               240200                 5497                 1177
               240400                 5503                 1181
               240600                 5503                 1181
               240800                 5507                 1181
               241000                 5511                 1181
               241200                 5515                 1181
               241400                 5519                 1181
               241600                 5527                 1183
               241800                 5533                 1183
               242000                 5537                 1183
               242200                 5541                 1185
               242400                 5543                 1187
               242600                 5549                 1189
               242800                 5555                 1189
               243000                 5557                 1189
               243200                 5557                 1189
               243400                 5565                 1191
               243600                 5567                 1191
               243800                 5567                 1191
               244000                 5569                 1193
               244200                 5569                 1193
               244400                 5577                 1197
               244600                 5581                 1197
               244800                 5581                 1199
               245000                 5589                 1199
               245200                 5591                 1199
               245400                 5593                 1199
               245600                 5597                 1199
               245800                 5601                 1199
               246000                 5609                 1201
               246200                 5615                 1203
               246400                 5621                 1207
               246600                 5625                 1209
               246800                 5627                 1209
               247000                 5629                 1209
               247200                 5629                 1209
               247400                 5633                 1209
               247600                 5643                 1211
               247800                 5649                 1211
               248000                 5655                 1211
               248200                 5659                 1211
               248400                 5663                 1211
               248600                 5673                 1215
               248800                 5675                 1215
               249000                 5687                 1219
               249200                 5691                 1219
               249400                 5693                 1221
               249600                 5699                 1223
               249800                 5701                 1225
               250000                 5707                 1225
               250200                 5709                 1225
               250400                 5721                 1227
               250600                 5729                 1229
               250800                 5733                 1231
               251000                 5737                 1233
               251200                 5751                 1235
               251400                 5753                 1239
               251600                 5761                 1241
               251800                 5765                 1241
               252000                 5771                 1249
               252200                 5773                 1251
               252400                 5775                 1253
               252600                 5781                 1253
               252800                 5783                 1253
               253000                 5787                 1253
               253200                 5789                 1253
               253400                 5793                 1255
               253600                 5797                 1255
               253800                 5799                 1255
               254000                 5805                 1259
               254200                 5809                 1259
               254400                 5813                 1261
               254600                 5817                 1261
               254800                 5821                 1263
               255000                 5823                 1263
               255200                 5827                 1267
               255400                 5829                 1269
               255600                 5831                 1271
               255800                 5835                 1271
               256000                 5835                 1273
               256200                 5841                 1273
               256400                 5847                 1273
               256600                 5853                 1273
               256800                 5859                 1273
               257000                 5859                 1273
               257200                 5867                 1275
               257400                 5875                 1275
               257600                 5879                 1275
               257800                 5887                 1277
               258000                 5891                 1277
               258200                 5893                 1277
               258400                 5897                 1277
               258600                 5901                 1277
               258800                 5905                 1279
               259000                 5907                 1279
               259200                 5913                 1279
               259400                 5913                 1279
               259600                 5921                 1279
               259800                 5925                 1279
               260000                 5931                 1281
               260200                 5933                 1281
               260400                 5935                 1281
               260600                 5941                 1281
               260800                 5943                 1281
               261000                 5947                 1283
               261200                 5953                 1283
               261400                 5961                 1283
               261600                 5963                 1283
               261800                 5965                 1285
               262000                 5977                 1285
               262200                 5981                 1285
               262400                 5985                 1287
               262600                 5987                 1287
               262800                 5987                 1287
               263000                 5993                 1287
               263200                 5997                 1287
               263400                 6001                 1287
               263600                 6003                 1287
               263800                 6003                 1289
               264000                 6009                 1289
               264200                 6011                 1291
               264400                 6017                 1293
               264600                 6019                 1293
               264800                 6037                 1293
               265000                 6041                 1295
               265200                 6045                 1297
               265400                 6051                 1301
               265600                 6051                 1301
               265800                 6059                 1303
               266000                 6067                 1303
               266200                 6075                 1305
               266400                 6075                 1305
               266600                 6081                 1309
               266800                 6083                 1309
               267000                 6087                 1311
               267200                 6087                 1315
               267400                 6099                 1315
               267600                 6099                 1317
               267800                 6105                 1317
               268000                 6109                 1317
               268200                 6109                 1319
               268400                 6113                 1321
               268600                 6115                 1321
               268800                 6121                 1323
               269000                 6125                 1323
               269200                 6131                 1327
               269400                 6135                 1331
               269600                 6139                 1331
               269800                 6147                 1335
               270000                 6151                 1337
               270200                 6153                 1337
               270400                 6159                 1337
               270600                 6159                 1339
               270800                 6163                 1339
               271000                 6169                 1339
               271200                 6175                 1341
               271400                 6183                 1341
               271600                 6187                 1343
               271800                 6193                 1343
               272000                 6207                 1343
               272200                 6219                 1345
               272400                 6219                 1345
               272600                 6223                 1351
               272800                 6227                 1351
               273000                 6233                 1353
               273200                 6241                 1357
               273400                 6253                 1359
               273600                 6257                 1361
               273800                 6257                 1365
               274000                 6257                 1365
               274200                 6259                 1365
               274400                 6261                 1369
               274600                 6267                 1369
               274800                 6271                 1369
               275000                 6273                 1369
               275200                 6279                 1369
               275400                 6283                 1369
               275600                 6287                 1369
               275800                 6289                 1369
               276000                 6289                 1369
               276200                 6299                 1369
               276400                 6309                 1369
               276600                 6311                 1369
               276800                 6315                 1369
               277000                 6315                 1369
               277200                 6319                 1371
               277400                 6327                 1371
               277600                 6329                 1373
               277800                 6331                 1373
               278000                 6339                 1373
               278200                 6343                 1373
               278400                 6351                 1373
               278600                 6353                 1373
               278800                 6361                 1373
               279000                 6365                 1373
               279200                 6369                 1375
               279400                 6373                 1375
               279600                 6375                 1377
               279800                 6379                 1377
               280000                 6381                 1379
               280200                 6391                 1379
               280400                 6393                 1381
               280600                 6401                 1383
               280800                 6405                 1383
               281000                 6405                 1385
               281200                 6413                 1385
               281400                 6417                 1387
               281600                 6419                 1387
               281800                 6431                 1387
               282000                 6433                 1387
               282200                 6437                 1387
               282400                 6443                 1389
               282600                 6451                 1391
               282800                 6457                 1391
               283000                 6467                 1393
               283200                 6469                 1393
               283400                 6475                 1395
               283600                 6479                 1395
               283800                 6479                 1397
               284000                 6487                 1397
               284200                 6495                 1397
               284400                 6499                 1399
               284600                 6511                 1399
               284800                 6521                 1399
               285000                 6521                 1403
               285200                 6529                 1403
               285400                 6537                 1405
               285600                 6549                 1407
               285800                 6553                 1411
               286000                 6559                 1415
               286200                 6561                 1415
               286400                 6561                 1419
               286600                 6563                 1421
               286800                 6571                 1427
               287000                 6575                 1431
               287200                 6577                 1433
               287400                 6587                 1433
               287600                 6589                 1435
               287800                 6595                 1437
               288000                 6599                 1441
               288200                 6601                 1441
               288400                 6608                 1442
               288600                 6610                 1446
               288800                 6610                 1446
               289000                 6624                 1446
               289200                 6624                 1446
               289400                 6626                 1448
               289600                 6626                 1448
               289800                 6632                 1448
               290000                 6636                 1448
               290200                 6638                 1448
               290400                 6640                 1448
               290600                 6648                 1448
               290800                 6648                 1448
               291000                 6656                 1450
               291200                 6666                 1450
               291400                 6672                 1452
               291600                 6676                 1456
               291800                 6679                 1461
               292000                 6679                 1461
               292200                 6687                 1465
               292400                 6687                 1465
               292600                 6694                 1468
               292800                 6698                 1470
               293000                 6700                 1470
               293200                 6706                 1470
               293400                 6710                 1470
               293600                 6716                 1470
               293800                 6726                 1474
               294000                 6728                 1474
               294200                 6732                 1474
               294400                 6736                 1474
               294600                 6736                 1474
               294800                 6743                 1475
               295000                 6747                 1476
               295200                 6754                 1479
               295400                 6762                 1482
               295600                 6762                 1484
               295800                 6770                 1486
               296000                 6772                 1486
               296200                 6776                 1488
               296400                 6778                 1490
               296600                 6780                 1490
               296800                 6784                 1490
               297000                 6784                 1492
               297200                 6786                 1492
               297400                 6790                 1492
               297600                 6794                 1492
               297800                 6794                 1492
               298000                 6796                 1492
               298200                 6808                 1492
               298400                 6810                 1492
               298600                 6812                 1492
               298800                 6816                 1492
               299000                 6820                 1492
               299200                 6824                 1494
               299400                 6830                 1494
               299600                 6830                 1496
               299800                 6832                 1496
               300000                 6836                 1496
               300200                 6846                 1496
               300400                 6854                 1496
               300600                 6854                 1498
               300800                 6860                 1498
               301000                 6864                 1498
               301200                 6868                 1500
               301400                 6872                 1500
               301600                 6878                 1502
               301800                 6882                 1502
               302000                 6886                 1502
               302200                 6894                 1502
               302400                 6900                 1502
               302600                 6904                 1504
               302800                 6904                 1504
               303000                 6910                 1506
               303200                 6914                 1508
               303400                 6922                 1508
               303600                 6932                 1508
               303800                 6940                 1508
               304000                 6944                 1508
               304200                 6946                 1510
               304400                 6954                 1512
               304600                 6954                 1512
               304800                 6958                 1516
               305000                 6964                 1516
               305200                 6974                 1522
               305400                 6976                 1522
               305600                 6982                 1522
               305800                 6988                 1524
               306000                 6992                 1526
               306200                 7002                 1530
               306400                 7008                 1534
               306600                 7018                 1534
               306800                 7026                 1544
               307000                 7034                 1546
               307200                 7042                 1548
               307400                 7044                 1550
               307600                 7052                 1550
               307800                 7052                 1552
               308000                 7060                 1552
               308200                 7062                 1552
               308400                 7068                 1556
               308600                 7076                 1556
               308800                 7080                 1560
               309000                 7080                 1560
               309200                 7084                 1560
               309400                 7084                 1560
               309600                 7088                 1560
               309800                 7088                 1562
               310000                 7088                 1562
               310200                 7092                 1562
               310400                 7096                 1562
               310600                 7100                 1562
               310800                 7100                 1562
               311000                 7108                 1562
               311200                 7114                 1562
               311400                 7116                 1562
               311600                 7122                 1566
               311800                 7128                 1566
               312000                 7136                 1566
               312200                 7140                 1568
               312400                 7144                 1574
               312600                 7156                 1576
               312800                 7164                 1576
               313000                 7168                 1578
               313200                 7176                 1578
               313400                 7178                 1580
               313600                 7182                 1580
               313800                 7184                 1580
               314000                 7190                 1580
               314200                 7194                 1580
               314400                 7194                 1580
               314600                 7196                 1580
               314800                 7200                 1580
               315000                 7204                 1580
               315200                 7210                 1580
               315400                 7212                 1584
               315600                 7212                 1584
               315800                 7220                 1584
               316000                 7232                 1584
               316200                 7234                 1584
               316400                 7240                 1586
               316600                 7242                 1586
               316800                 7248                 1586
               317000                 7250                 1586
               317200                 7254                 1586
               317400                 7264                 1586
               317600                 7272                 1588
               317800                 7276                 1590
               318000                 7282                 1590
               318200                 7286                 1590
               318400                 7294                 1590
               318600                 7300                 1590
               318800                 7304                 1592
               319000                 7306                 1592
               319200                 7316                 1592
               319400                 7318                 1594
               319600                 7320                 1594
               319800                 7322                 1594
               320000                 7328                 1596
               320200                 7330                 1598
               320400                 7334                 1600
               320600                 7342                 1600
               320800                 7346                 1604
               321000                 7352                 1604
               321200                 7358                 1604
               321400                 7364                 1606
               321600                 7368                 1610
               321800                 7370                 1610
               322000                 7376                 1612
               322200                 7380                 1612
               322400                 7386                 1614
               322600                 7392                 1616
               322800                 7394                 1618
               323000                 7394                 1618
               323200                 7396                 1618
               323400                 7396                 1618
               323600                 7404                 1618
               323800                 7412                 1618
               324000                 7416                 1620
               324200                 7416                 1622
               324400                 7422                 1624
               324600                 7430                 1624
               324800                 7434                 1626
               325000                 7438                 1630
               325200                 7442                 1630
               325400                 7446                 1630
               325600                 7448                 1630
               325800                 7454                 1630
               326000                 7458                 1630
               326200                 7464                 1630
               326400                 7466                 1630
               326600                 7476                 1632
               326800                 7480                 1632
               327000                 7482                 1636
               327200                 7486                 1636
               327400                 7488                 1638
               327600                 7492                 1638
               327800                 7494                 1638
               328000                 7496                 1638
               328200                 7500                 1638
               328400                 7508                 1638
               328600                 7512                 1638
               328800                 7518                 1638
               329000                 7522                 1638
               329200                 7524                 1642
               329400                 7528                 1642
               329600                 7536                 1642
               329800                 7538                 1642
               330000                 7540                 1642
               330200                 7546                 1642
               330400                 7546                 1644
               330600                 7548                 1646
               330800                 7552                 1646
               331000                 7554                 1646
               331200                 7562                 1650
               331400                 7564                 1650
               331600                 7572                 1652
               331800                 7574                 1658
               332000                 7576                 1658
               332200                 7580                 1658
               332400                 7582                 1658
               332600                 7584                 1660
               332800                 7588                 1660
               333000                 7588                 1660
               333200                 7594                 1660
               333400                 7598                 1660
               333600                 7602                 1660
               333800                 7606                 1660
               334000                 7610                 1660
               334200                 7620                 1660
               334400                 7622                 1660
               334600                 7626                 1664
               334800                 7636                 1666
               335000                 7636                 1666
               335200                 7642                 1666
               335400                 7646                 1668
               335600                 7648                 1668
               335800                 7650                 1670
               336000                 7658                 1670
               336200                 7664                 1670
               336400                 7668                 1670
               336600                 7672                 1670
               336800                 7678                 1672
               337000                 7690                 1672
               337200                 7694                 1672
               337400                 7702                 1674
               337600                 7712                 1674
               337800                 7716                 1674
               338000                 7720                 1676
               338200                 7724                 1676
               338400                 7728                 1676
               338600                 7736                 1678
               338800                 7744                 1680
               339000                 7750                 1680
               339200                 7752                 1680
               339400                 7754                 1680
               339600                 7754                 1680
               339800                 7756                 1680
               340000                 7762                 1680
               340200                 7766                 1680
               340400                 7774                 1682
               340600                 7784                 1682
               340800                 7790                 1686
               341000                 7796                 1686
               341200                 7806                 1686
               341400                 7810                 1686
               341600                 7816                 1688
               341800                 7818                 1692
               342000                 7826                 1692
               342200                 7836                 1692
               342400                 7836                 1692
               342600                 7842                 1692
               342800                 7844                 1694
               343000                 7848                 1694
               343200                 7850                 1694
               343400                 7850                 1698
               343600                 7854                 1698
               343800                 7858                 1698
               344000                 7862                 1700
               344200                 7864                 1700
               344400                 7868                 1700
               344600                 7870                 1700
               344800                 7874                 1700
               345000                 7884                 1704
               345200                 7888                 1704
               345400                 7892                 1706
               345600                 7898                 1706
               345800                 7906                 1708
               346000                 7908                 1708
               346200                 7914                 1710
               346400                 7914                 1710
               346600                 7916                 1710
               346800                 7918                 1712
               347000                 7924                 1712
               347200                 7924                 1714
               347400                 7926                 1714
               347600                 7930                 1714
               347800                 7936                 1714
               348000                 7938                 1716
               348200                 7942                 1716
               348400                 7948                 1716
               348600                 7956                 1716
               348800                 7958                 1716
               349000                 7964                 1716
               349200                 7966                 1716
               349400                 7970                 1716
               349600                 7976                 1716
               349800                 7986                 1716
               350000                 7986                 1716
               350200                 7994                 1718
               350400                 8002                 1718
               350600                 8004                 1718
               350800                 8008                 1720
               351000                 8014                 1720
               351200                 8022                 1722
               351400                 8024                 1722
               351600                 8030                 1722
               351800                 8030                 1722
               352000                 8034                 1724
               352200                 8034                 1724
               352400                 8040                 1726
               352600                 8044                 1726
               352800                 8048                 1728
               353000                 8052                 1730
               353200                 8058                 1730
               353400                 8062                 1730
               353600                 8066                 1730
               353800                 8066                 1732
               354000                 8066                 1732
               354200                 8070                 1732
               354400                 8070                 1732
               354600                 8070                 1732
               354800                 8078                 1732
               355000                 8090                 1732
               355200                 8096                 1732
               355400                 8104                 1734
               355600                 8114                 1734
               355800                 8118                 1734
               356000                 8120                 1734
               356200                 8124                 1738
               356400                 8130                 1738
               356600                 8136                 1738
               356800                 8140                 1738
               357000                 8142                 1740
               357200                 8148                 1742
               357400                 8152                 1744
               357600                 8158                 1744
               357800                 8162                 1744
               358000                 8164                 1744
               358200                 8170                 1746
               358400                 8178                 1748
               358600                 8182                 1750
               358800                 8188                 1750
               359000                 8194                 1752
               359200                 8196                 1752
               359400                 8202                 1754
               359600                 8208                 1754
               359800                 8214                 1754
               360000                 8222                 1756
               360200                 8226                 1756
               360400                 8232                 1758
               360600                 8238                 1758
               360800                 8242                 1758
               361000                 8244                 1758
               361200                 8246                 1762
               361400                 8248                 1762
               361600                 8250                 1762
               361800                 8250                 1762
               362000                 8252                 1764
               362200                 8256                 1764
               362400                 8260                 1764
               362600                 8262                 1764
               362800                 8264                 1764
               363000                 8274                 1766
               363200                 8282                 1768
               363400                 8282                 1770
               363600                 8286                 1770
               363800                 8288                 1770
               364000                 8296                 1770
               364200                 8298                 1770
               364400                 8304                 1774
               364600                 8306                 1774
               364800                 8310                 1778
               365000                 8314                 1778
               365200                 8316                 1780
               365400                 8324                 1780
               365600                 8330                 1782
               365800                 8334                 1784
               366000                 8338                 1784
               366200                 8342                 1784
               366400                 8342                 1788
               366600                 8344                 1790
               366800                 8350                 1790
               367000                 8356                 1790
               367200                 8360                 1790
               367400                 8372                 1792
               367600                 8374                 1796
               367800                 8378                 1800
               368000                 8380                 1802
               368200                 8384                 1804
               368400                 8392                 1804
               368600                 8396                 1804
               368800                 8400                 1808
               369000                 8406                 1808
               369200                 8406                 1808
               369400                 8412                 1808
               369600                 8416                 1808
               369800                 8416                 1808
               370000                 8418                 1810
               370200                 8424                 1810
               370400                 8430                 1812
               370600                 8432                 1814
               370800                 8438                 1816
               371000                 8440                 1816
               371200                 8444                 1818
               371400                 8444                 1822
               371600                 8446                 1824
               371800                 8456                 1824
               372000                 8460                 1824
               372200                 8462                 1826
               372400                 8470                 1826
               372600                 8478                 1826
               372800                 8484                 1826
               373000                 8484                 1826
               373200                 8488                 1826
               373400                 8496                 1826
               373600                 8504                 1826
               373800                 8504                 1830
               374000                 8504                 1830
               374200                 8512                 1830
               374400                 8512                 1830
               374600                 8514                 1832
               374800                 8516                 1832
               375000                 8516                 1832
               375200                 8522                 1832
               375400                 8526                 1832
               375600                 8530                 1832
               375800                 8532                 1832
               376000                 8534                 1836
               376200                 8534                 1836
               376400                 8542                 1838
               376600                 8546                 1838
               376800                 8550                 1842
               377000                 8552                 1846
               377200                 8554                 1846
               377400                 8560                 1848
               377600                 8562                 1850
               377800                 8574                 1850
               378000                 8578                 1850
               378200                 8578                 1850
               378400                 8582                 1850
               378600                 8592                 1852
               378800                 8594                 1852
               379000                 8604                 1852
               379200                 8610                 1854
               379400                 8616                 1858
               379600                 8626                 1862
               379800                 8632                 1866
               380000                 8638                 1866
               380200                 8642                 1868
               380400                 8642                 1868
               380600                 8646                 1870
               380800                 8652                 1872
               381000                 8652                 1872
               381200                 8658                 1872
               381400                 8672                 1872
               381600                 8678                 1874
               381800                 8686                 1878
               382000                 8692                 1878
               382200                 8702                 1878
               382400                 8704                 1878
               382600                 8710                 1882
               382800                 8712                 1882
               383000                 8720                 1884
               383200                 8722                 1884
               383400                 8724                 1888
               383600                 8728                 1888
               383800                 8730                 1892
               384000                 8734                 1892
               384200                 8740                 1892
               384400                 8744                 1892
               384600                 8754                 1894
               384800                 8758                 1894
               385000                 8764                 1896
               385200                 8766                 1896
               385400                 8772                 1898
               385600                 8774                 1900
               385800                 8774                 1900
               386000                 8776                 1900
               386200                 8782                 1900
               386400                 8782                 1900
               386600                 8786                 1902
               386800                 8786                 1902
               387000                 8792                 1904
               387200                 8796                 1904
               387400                 8806                 1908
               387600                 8810                 1908
               387800                 8818                 1908
               388000                 8824                 1908
               388200                 8828                 1914
               388400                 8842                 1914
               388600                 8844                 1916
               388800                 8844                 1920
               389000                 8854                 1922
               389200                 8856                 1924
               389400                 8858                 1924
               389600                 8860                 1924
               389800                 8868                 1924
               390000                 8870                 1924
               390200                 8870                 1924
               390400                 8884                 1924
               390600                 8890                 1924
               390800                 8892                 1926
               391000                 8894                 1926
               391200                 8902                 1926
               391400                 8914                 1926
               391600                 8918                 1928
               391800                 8924                 1930
               392000                 8930                 1932
               392200                 8932                 1932
               392400                 8938                 1932
               392600                 8940                 1932
               392800                 8944                 1932
               393000                 8954                 1932
               393200                 8964                 1934
               393400                 8972                 1936
               393600                 8974                 1936
               393800                 8976                 1936
               394000                 8976                 1938
               394200                 8986                 1938
               394400                 8992                 1940
               394600                 8998                 1940
               394800                 9000                 1940
               395000                 9008                 1944
               395200                 9008                 1944
               395400                 9014                 1946
               395600                 9016                 1948
               395800                 9018                 1948
               396000                 9022                 1950
               396200                 9024                 1950
               396400                 9030                 1950
               396600                 9034                 1950
               396800                 9042                 1950
               397000                 9050                 1950
               397200                 9054                 1952
               397400                 9060                 1954
               397600                 9072                 1954
               397800                 9074                 1954
               398000                 9076                 1958
               398200                 9084                 1958
               398400                 9086                 1958
               398600                 9088                 1958
               398800                 9094                 1958
               399000                 9104                 1960
               399200                 9108                 1960
               399400                 9112                 1962
               399600                 9116                 1964
               399800                 9120                 1966
               400000                 9126                 1970
               400200                 9128                 1970
               400400                 9138                 1970
               400600                 9142                 1974
               400800                 9154                 1974
               401000                 9160                 1974
               401200                 9170                 1974
               401400                 9182                 1976
               401600                 9182                 1980
               401800                 9186                 1982
               402000                 9196                 1982
               402200                 9200                 1982
               402400                 9202                 1986
               402600                 9204                 1986
               402800                 9210                 1986
               403000                 9210                 1986
               403200                 9218                 1988
               403400                 9222                 1988
               403600                 9224                 1988
               403800                 9224                 1988
               404000                 9232                 1988
               404200                 9236                 1988
               404400                 9242                 1990
               404600                 9246                 1992
               404800                 9250                 1992
               405000                 9254                 1994
               405200                 9262                 1994
               405400                 9266                 1996
               405600                 9270                 2000
               405800                 9274                 2002
               406000                 9278                 2008
               406200                 9284                 2008
               406400                 9288                 2012
               406600                 9294                 2012
               406800                 9296                 2012
               407000                 9304                 2014
               407200                 9310                 2014
               407400                 9316                 2014
               407600                 9318                 2014
               407800                 9324                 2014
               408000                 9326                 2014
               408200                 9332                 2016
               408400                 9336                 2016
               408600                 9340                 2018
               408800                 9348                 2018
               409000                 9348                 2018
               409200                 9358                 2018
               409400                 9364                 2018
               409600                 9366                 2020
               409800                 9370                 2020
               410000                 9376                 2022
               410200                 9392                 2022
               410400                 9400                 2026
               410600                 9406                 2026
               410800                 9414                 2026
               411000                 9424                 2028
               411200                 9430                 2032
               411400                 9442                 2036
               411600                 9448                 2036
               411800                 9454                 2042
               412000                 9456                 2044
               412200                 9460                 2046
               412400                 9466                 2050
               412600                 9474                 2054
               412800                 9484                 2054
               413000                 9490                 2058
               413200                 9504                 2062
               413400                 9512                 2062
               413600                 9516                 2062
               413800                 9518                 2062
               414000                 9526                 2064
               414200                 9528                 2064
               414400                 9528                 2066
               414600                 9538                 2066
               414800                 9542                 2066
               415000                 9546                 2070
               415200                 9550                 2072
               415400                 9558                 2074
               415600                 9564                 2074
               415800                 9570                 2078
               416000                 9576                 2078
               416200                 9586                 2078
               416400                 9596                 2078
               416600                 9600                 2080
               416800                 9606                 2084
               417000                 9608                 2084
               417200                 9612                 2086
               417400                 9612                 2086
               417600                 9622                 2086
               417800                 9624                 2086
               418000                 9626                 2088
               418200                 9634                 2090
               418400                 9642                 2092
               418600                 9644                 2094
               418800                 9650                 2094
               419000                 9658                 2094
               419200                 9666                 2094
               419400                 9672                 2094
               419600                 9674                 2096
               419800                 9682                 2096
               420000                 9682                 2098
               420200                 9690                 2100
               420400                 9694                 2100
               420600                 9698                 2100
               420800                 9706                 2100
               421000                 9720                 2100
               421200                 9720                 2106
               421400                 9726                 2106
               421600                 9732                 2108
               421800                 9736                 2108
               422000                 9738                 2110
               422200                 9744                 2110
               422400                 9748                 2110
               422600                 9752                 2110
               422800                 9762                 2110
               423000                 9768                 2112
               423200                 9776                 2112
               423400                 9778                 2114
               423600                 9784                 2114
               423800                 9788                 2116
               424000                 9792                 2116
               424200                 9798                 2116
               424400                 9808                 2116
               424600                 9810                 2118
               424800                 9812                 2122
               425000                 9820                 2124
               425200                 9822                 2126
               425400                 9826                 2128
               425600                 9832                 2128
               425800                 9832                 2128
               426000                 9836                 2130
               426200                 9838                 2132
               426400                 9848                 2134
               426600                 9854                 2134
               426800                 9864                 2134
               427000                 9866                 2136
               427200                 9868                 2136
               427400                 9880                 2138
               427600                 9880                 2140
               427800                 9884                 2146
               428000                 9888                 2148
               428200                 9892                 2148
               428400                 9896                 2148
               428600                 9900                 2150
               428800                 9902                 2150
               429000                 9904                 2150
               429200                 9910                 2150
               429400                 9914                 2150
               429600                 9918                 2152
               429800                 9922                 2152
               430000                 9926                 2154
               430200                 9930                 2154
               430400                 9930                 2154
               430600                 9930                 2154
               430800                 9934                 2154
               431000                 9940                 2154
               431200                 9944                 2154
               431400                 9946                 2154
               431600                 9952                 2154
               431800                 9954                 2156
               432000                 9954                 2156
               432200                 9958                 2156
               432400                 9960                 2156
               432600                 9964                 2156
               432800                 9970                 2156
               433000                 9976                 2156
               433200                 9980                 2158
               433400                 9986                 2158
               433600                 9988                 2162
               433800                 9988                 2162
               434000                 9996                 2162
               434200                10000                 2162
               434400                10006                 2164
               434600                10006                 2164
               434800                10016                 2166
               435000                10020                 2166
               435200                10028                 2166
               435400                10032                 2166
               435600                10036                 2166
               435800                10042                 2166
               436000                10042                 2168
               436200                10044                 2168
               436400                10048                 2168
               436600                10060                 2170
               436800                10062                 2170
               437000                10066                 2172
               437200                10070                 2172
               437400                10074                 2172
               437600                10076                 2172
               437800                10076                 2174
               438000                10084                 2174
               438200                10086                 2174
               438400                10090                 2174
               438600                10094                 2174
               438800                10100                 2174
               439000                10102                 2174
               439200                10112                 2176
               439400                10124                 2178
               439600                10130                 2182
               439800                10138                 2184
               440000                10142                 2186
               440200                10144                 2188
               440400                10152                 2192
               440600                10166                 2194
               440800                10170                 2196
               441000                10178                 2198
               441200                10188                 2200
               441400                10194                 2200
               441600                10198                 2202
               441800                10202                 2204
               442000                10202                 2208
               442200                10202                 2208
               442400                10202                 2208
               442600                10202                 2208
               442800                10208                 2208
               443000                10208                 2208
               443200                10212                 2208
               443400                10214                 2208
               443600                10216                 2208
               443800                10222                 2208
               444000                10224                 2208
               444200                10226                 2208
               444400                10228                 2208
               444600                10232                 2208
               444800                10236                 2208
               445000                10238                 2208
               445200                10244                 2208
               445400                10250                 2208
               445600                10252                 2208
               445800                10254                 2210
               446000                10260                 2210
               446200                10270                 2210
               446400                10272                 2210
               446600                10274                 2212
               446800                10274                 2212
               447000                10278                 2214
               447200                10284                 2214
               447400                10286                 2214
               447600                10290                 2214
               447800                10294                 2214
               448000                10300                 2214
               448200                10300                 2214
               448400                10302                 2214


==> data/sipair1077.dat <==
128 98.71
256 98.01
512 94.98
1024 95.12
2048 96.20
4096 92.85


==> data/sipair108.dat <==
1 98.70
2 97.87
4 96.37
8 93.46
16 89.02
32 80.33
64 65.80
128 54.04
256 37.57
512 28.48


==> data/sipair232.dat <==
1 98.92
2 98.85
4 98.55
8 98.21
16 94.68
32 95.24
64 91.11
128 85.16
256 74.21
512 61.29
1024 45.46


==> data/sipair50.dat <==
1 97.87
2 96.26
4 92.86
8 88.23
16 69.41
32 52.93
64 40.84
128 29.84


==> data/sipair500.dat <==
8 98.97
16 98.71
32 98.37
64 97.87
128 97.08
256 94.76
512 90.75
1024 89.90
2048 78.44
4096 69.65


==> data/sistrong1077.dat <==
128 10.072 98.71
256 10.033 98.01
512 9.72068 94.98
1024 9.7402 95.12
2048 9.84267 96.20
4096 9.49376 92.85


==> data/sistrong108.dat <==
1 10.4203 98.70
2 10.3296 97.87
4 10.1558 96.37
8 9.81568 93.46
16 9.33887 89.02
32 8.41708 80.33
64 6.85157 65.80
128 5.53525 54.04
256 3.8298 37.57
512 2.61432 28.48


==> data/sistrong232.dat <==
1 10.4892 98.92
2 10.4393 98.85
4 10.4143 98.55
8 10.3768 98.21
16 9.98349 94.68
32 10.0397 95.24
64 9.58546 91.11
128 8.94393 85.16
256 7.75648 74.21
512 6.39421 61.29
1024 4.7342 45.46


==> data/sistrong50.dat <==
1 9.998 97.87
2 9.816 96.26
4 9.4625 92.86
8 8.8495 88.23
16 6.95875 69.41
32 5.29266 52.93
64 3.67773 40.84
128 2.07651 29.84


==> data/sistrong500.dat <==
8 10.125 98.97
16 10.4375 98.71
32 10.4062 98.37
64 10.3281 97.87
128 10.25 97.08
256 9.99219 94.76
512 9.55078 90.75
1024 9.18652 89.90
2048 8.00146 78.44
4096 7.08691 69.65


==> data/siweak.dat <==
1 10.4405 96.65
2 10.3737 96.83
4 10.7105 98.64
8 10.6738 98.39
16 10.6578 98.21
32 10.6604 98.26
64 10.5983 97.61
128 10.6068 97.72
256 10.5704 97.36
512 10.3481 95.33
1024 10.2666 94.57
2048 10.3804 95.68
4096 10.3081 94.94


==> data/snap1e6.dat <==
0.9892604992492723 6.506172839506174
1.9958009880527559 6.444444444444445
3.9832215839123553 6.333333333333334
8.036020420140307 5.358024691358025
15.866054186545261 5.641975308641976
32.00924998626332 4.777777777777779
35.85200776634142 4.648148148148149
63.88409274941201 3.6049382716049383
128.19014261902623 2.604938271604939
254.46449710811666 1.481481481481481
286.5562252049345 1.3703703703703702
510.60974292490835 0.7901234567901234


==> data/snap1e7.dat <==
0.9999999999999994 6.506172839506174
1.9958009880527559 6.34567901234568
3.9832215839123553 6.320987654320988
7.949717572805344 6.0246913580246915
16.038297494528145 5.814814814814816
31.665486622005574 5.530864197530865
35.65897175755697 5.518518518518519
63.88409274941201 5.296296296296297
128.19014261902623 4.641975308641976
251.73167545039044 3.5432098765432105
286.5562252049345 3.4938271604938276
507.8604947527265 2.6419753086419755
960.3178598013654 1.8456790123456788
1013.5884772204532 1.9135802469135799
2022.9208843154693 1.0246913580246915


==> data/snap1e8.dat <==
7.949717572805344 6.419753086419753
16.038297494528145 6.333333333333334
31.665486622005574 6.222222222222223
35.65897175755697 6.185185185185186
63.19800948737006 6.06172839506173
127.4999354301303 5.790123456790124
251.73167545039044 5.407407407407408
286.5562252049345 5.370370370370371
507.8604947527265 5.271604938271605
960.3178598013654 4.8765432098765435
1013.5884772204532 4.691358024691358
2022.9208843154693 3.851851851851853
4081.1773064154677 2.91358024691358


==> data/snap1e9.dat <==
63.88409274941201 6.407407407407408
127.4999354301303 6.333333333333334
251.73167545039044 6.222222222222223
289.66710529976217 6.197530864197532
507.8604947527265 6.049382716049383
950.0045254250912 5.901234567901235
1013.5884772204532 5.851851851851853
2022.9208843154693 5.851851851851853
4037.347499669365 5.407407407407408
4645.767209176401 5.222222222222223


==> data/snap2e10.dat <==
950.0045254250912 6.370370370370371
1002.703043008415 6.34567901234568
2022.9208843154693 6.3086419753086425
2278.041059108435 6.382716049382717
4081.1773064154677 6.358024691358025
4595.873988745743 6.2098765432098775


==> data/snap4e9.dat <==
251.73167545039044 6.419753086419753
286.5562252049345 6.395061728395063
507.8604947527265 6.382716049382717
960.3178598013654 6.358024691358025
981.2816314790359 6.333333333333334
2278.041059108435 6.246913580246915
4037.347499669373 6.17283950617284


==> data/split.dat <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00
1.700000000000000000e+01 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00
1.900000000000000000e+01 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00
2.100000000000000000e+01 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00
2.300000000000000000e+01 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00
2.500000000000000000e+01 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00
2.700000000000000000e+01 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00
2.900000000000000000e+01 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00
3.100000000000000000e+01 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00
3.300000000000000000e+01 0.000000000000000000e+00
3.400000000000000000e+01 0.000000000000000000e+00
3.500000000000000000e+01 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00
3.700000000000000000e+01 0.000000000000000000e+00
3.800000000000000000e+01 0.000000000000000000e+00
3.900000000000000000e+01 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00
4.100000000000000000e+01 0.000000000000000000e+00
4.200000000000000000e+01 0.000000000000000000e+00
4.300000000000000000e+01 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00
4.500000000000000000e+01 0.000000000000000000e+00
4.600000000000000000e+01 0.000000000000000000e+00
4.700000000000000000e+01 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00
4.900000000000000000e+01 0.000000000000000000e+00
5.000000000000000000e+01 0.000000000000000000e+00
5.100000000000000000e+01 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00
5.300000000000000000e+01 0.000000000000000000e+00
5.400000000000000000e+01 0.000000000000000000e+00
5.500000000000000000e+01 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00
5.700000000000000000e+01 0.000000000000000000e+00
5.800000000000000000e+01 0.000000000000000000e+00
5.900000000000000000e+01 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00
6.100000000000000000e+01 0.000000000000000000e+00
6.200000000000000000e+01 0.000000000000000000e+00
6.300000000000000000e+01 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00
6.500000000000000000e+01 0.000000000000000000e+00
6.600000000000000000e+01 0.000000000000000000e+00
6.700000000000000000e+01 0.000000000000000000e+00
6.800000000000000000e+01 0.000000000000000000e+00
6.900000000000000000e+01 0.000000000000000000e+00
7.000000000000000000e+01 0.000000000000000000e+00
7.100000000000000000e+01 0.000000000000000000e+00
7.200000000000000000e+01 0.000000000000000000e+00
7.300000000000000000e+01 0.000000000000000000e+00
7.400000000000000000e+01 0.000000000000000000e+00
7.500000000000000000e+01 0.000000000000000000e+00
7.600000000000000000e+01 0.000000000000000000e+00
7.700000000000000000e+01 0.000000000000000000e+00
7.800000000000000000e+01 0.000000000000000000e+00
7.900000000000000000e+01 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00
8.100000000000000000e+01 0.000000000000000000e+00
8.200000000000000000e+01 0.000000000000000000e+00
8.300000000000000000e+01 0.000000000000000000e+00
8.400000000000000000e+01 0.000000000000000000e+00
8.500000000000000000e+01 0.000000000000000000e+00
8.600000000000000000e+01 0.000000000000000000e+00
8.700000000000000000e+01 0.000000000000000000e+00
8.800000000000000000e+01 0.000000000000000000e+00
8.900000000000000000e+01 0.000000000000000000e+00
9.000000000000000000e+01 0.000000000000000000e+00
9.100000000000000000e+01 0.000000000000000000e+00
9.200000000000000000e+01 0.000000000000000000e+00
9.300000000000000000e+01 0.000000000000000000e+00
9.400000000000000000e+01 0.000000000000000000e+00
9.500000000000000000e+01 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00
9.700000000000000000e+01 0.000000000000000000e+00
9.800000000000000000e+01 0.000000000000000000e+00
9.900000000000000000e+01 0.000000000000000000e+00
1.000000000000000000e+02 0.000000000000000000e+00
1.010000000000000000e+02 0.000000000000000000e+00
1.020000000000000000e+02 0.000000000000000000e+00
1.030000000000000000e+02 0.000000000000000000e+00
1.040000000000000000e+02 0.000000000000000000e+00
1.050000000000000000e+02 0.000000000000000000e+00
1.060000000000000000e+02 2.000000000000000000e+00
1.070000000000000000e+02 2.000000000000000000e+00
1.080000000000000000e+02 2.000000000000000000e+00
1.090000000000000000e+02 2.000000000000000000e+00
1.100000000000000000e+02 2.000000000000000000e+00
1.110000000000000000e+02 2.000000000000000000e+00
1.120000000000000000e+02 2.000000000000000000e+00
1.130000000000000000e+02 2.000000000000000000e+00
1.140000000000000000e+02 2.000000000000000000e+00
1.150000000000000000e+02 2.000000000000000000e+00
1.160000000000000000e+02 2.000000000000000000e+00
1.170000000000000000e+02 2.000000000000000000e+00
1.180000000000000000e+02 2.000000000000000000e+00
1.190000000000000000e+02 2.000000000000000000e+00
1.200000000000000000e+02 2.000000000000000000e+00
1.210000000000000000e+02 2.000000000000000000e+00
1.220000000000000000e+02 2.000000000000000000e+00
1.230000000000000000e+02 2.000000000000000000e+00
1.240000000000000000e+02 2.000000000000000000e+00
1.250000000000000000e+02 2.000000000000000000e+00
1.260000000000000000e+02 2.000000000000000000e+00
1.270000000000000000e+02 2.000000000000000000e+00
1.280000000000000000e+02 2.000000000000000000e+00
1.290000000000000000e+02 2.000000000000000000e+00
1.300000000000000000e+02 2.000000000000000000e+00
1.310000000000000000e+02 2.000000000000000000e+00
1.320000000000000000e+02 2.000000000000000000e+00
1.330000000000000000e+02 2.000000000000000000e+00
1.340000000000000000e+02 2.000000000000000000e+00
1.350000000000000000e+02 2.000000000000000000e+00
1.360000000000000000e+02 2.000000000000000000e+00
1.370000000000000000e+02 2.000000000000000000e+00
1.380000000000000000e+02 2.000000000000000000e+00
1.390000000000000000e+02 2.000000000000000000e+00
1.400000000000000000e+02 2.000000000000000000e+00
1.410000000000000000e+02 2.000000000000000000e+00
1.420000000000000000e+02 2.000000000000000000e+00
1.430000000000000000e+02 2.000000000000000000e+00
1.440000000000000000e+02 2.000000000000000000e+00
1.450000000000000000e+02 2.000000000000000000e+00
1.460000000000000000e+02 2.000000000000000000e+00
1.470000000000000000e+02 2.000000000000000000e+00
1.480000000000000000e+02 2.000000000000000000e+00
1.490000000000000000e+02 2.000000000000000000e+00
1.500000000000000000e+02 2.000000000000000000e+00
1.510000000000000000e+02 2.000000000000000000e+00
1.520000000000000000e+02 2.000000000000000000e+00
1.530000000000000000e+02 2.000000000000000000e+00
1.540000000000000000e+02 2.000000000000000000e+00
1.550000000000000000e+02 2.000000000000000000e+00
1.560000000000000000e+02 2.000000000000000000e+00
1.570000000000000000e+02 2.000000000000000000e+00
1.580000000000000000e+02 2.000000000000000000e+00
1.590000000000000000e+02 2.000000000000000000e+00
1.600000000000000000e+02 2.000000000000000000e+00
1.610000000000000000e+02 2.000000000000000000e+00
1.620000000000000000e+02 2.000000000000000000e+00
1.630000000000000000e+02 2.000000000000000000e+00
1.640000000000000000e+02 2.000000000000000000e+00
1.650000000000000000e+02 2.000000000000000000e+00
1.660000000000000000e+02 2.000000000000000000e+00
1.670000000000000000e+02 2.000000000000000000e+00
1.680000000000000000e+02 2.000000000000000000e+00
1.690000000000000000e+02 2.000000000000000000e+00
1.700000000000000000e+02 2.000000000000000000e+00
1.710000000000000000e+02 2.000000000000000000e+00
1.720000000000000000e+02 2.000000000000000000e+00
1.730000000000000000e+02 2.000000000000000000e+00
1.740000000000000000e+02 2.000000000000000000e+00
1.750000000000000000e+02 2.000000000000000000e+00
1.760000000000000000e+02 2.000000000000000000e+00
1.770000000000000000e+02 2.000000000000000000e+00
1.780000000000000000e+02 2.000000000000000000e+00
1.790000000000000000e+02 2.000000000000000000e+00
1.800000000000000000e+02 2.000000000000000000e+00
1.810000000000000000e+02 2.000000000000000000e+00
1.820000000000000000e+02 2.000000000000000000e+00
1.830000000000000000e+02 2.000000000000000000e+00
1.840000000000000000e+02 2.000000000000000000e+00
1.850000000000000000e+02 2.000000000000000000e+00
1.860000000000000000e+02 2.000000000000000000e+00
1.870000000000000000e+02 2.000000000000000000e+00
1.880000000000000000e+02 2.000000000000000000e+00
1.890000000000000000e+02 2.000000000000000000e+00
1.900000000000000000e+02 2.000000000000000000e+00
1.910000000000000000e+02 2.000000000000000000e+00
1.920000000000000000e+02 2.000000000000000000e+00
1.930000000000000000e+02 2.000000000000000000e+00
1.940000000000000000e+02 2.000000000000000000e+00
1.950000000000000000e+02 2.000000000000000000e+00
1.960000000000000000e+02 2.000000000000000000e+00
1.970000000000000000e+02 2.000000000000000000e+00
1.980000000000000000e+02 2.000000000000000000e+00
1.990000000000000000e+02 2.000000000000000000e+00
2.000000000000000000e+02 2.000000000000000000e+00
2.010000000000000000e+02 2.000000000000000000e+00
2.020000000000000000e+02 2.000000000000000000e+00
2.030000000000000000e+02 2.000000000000000000e+00
2.040000000000000000e+02 2.000000000000000000e+00
2.050000000000000000e+02 2.000000000000000000e+00
2.060000000000000000e+02 2.000000000000000000e+00
2.070000000000000000e+02 2.000000000000000000e+00
2.080000000000000000e+02 2.000000000000000000e+00
2.090000000000000000e+02 2.000000000000000000e+00
2.100000000000000000e+02 2.000000000000000000e+00
2.110000000000000000e+02 2.000000000000000000e+00
2.120000000000000000e+02 2.000000000000000000e+00
2.130000000000000000e+02 2.000000000000000000e+00
2.140000000000000000e+02 2.000000000000000000e+00
2.150000000000000000e+02 2.000000000000000000e+00
2.160000000000000000e+02 2.000000000000000000e+00
2.170000000000000000e+02 2.000000000000000000e+00
2.180000000000000000e+02 2.000000000000000000e+00
2.190000000000000000e+02 2.000000000000000000e+00
2.200000000000000000e+02 2.000000000000000000e+00
2.210000000000000000e+02 2.000000000000000000e+00
2.220000000000000000e+02 2.000000000000000000e+00
2.230000000000000000e+02 2.000000000000000000e+00
2.240000000000000000e+02 2.000000000000000000e+00
2.250000000000000000e+02 2.000000000000000000e+00
2.260000000000000000e+02 2.000000000000000000e+00
2.270000000000000000e+02 2.000000000000000000e+00
2.280000000000000000e+02 2.000000000000000000e+00
2.290000000000000000e+02 2.000000000000000000e+00
2.300000000000000000e+02 2.000000000000000000e+00
2.310000000000000000e+02 2.000000000000000000e+00
2.320000000000000000e+02 2.000000000000000000e+00
2.330000000000000000e+02 2.000000000000000000e+00
2.340000000000000000e+02 2.000000000000000000e+00
2.350000000000000000e+02 2.000000000000000000e+00
2.360000000000000000e+02 2.000000000000000000e+00
2.370000000000000000e+02 2.000000000000000000e+00
2.380000000000000000e+02 2.000000000000000000e+00
2.390000000000000000e+02 2.000000000000000000e+00
2.400000000000000000e+02 2.000000000000000000e+00
2.410000000000000000e+02 2.000000000000000000e+00
2.420000000000000000e+02 2.000000000000000000e+00
2.430000000000000000e+02 2.000000000000000000e+00
2.440000000000000000e+02 2.000000000000000000e+00
2.450000000000000000e+02 2.000000000000000000e+00
2.460000000000000000e+02 2.000000000000000000e+00
2.470000000000000000e+02 2.000000000000000000e+00
2.480000000000000000e+02 2.000000000000000000e+00
2.490000000000000000e+02 2.000000000000000000e+00
2.500000000000000000e+02 2.000000000000000000e+00
2.510000000000000000e+02 2.000000000000000000e+00
2.520000000000000000e+02 4.000000000000000000e+00
2.530000000000000000e+02 4.000000000000000000e+00
2.540000000000000000e+02 4.000000000000000000e+00
2.550000000000000000e+02 4.000000000000000000e+00
2.560000000000000000e+02 4.000000000000000000e+00
2.570000000000000000e+02 4.000000000000000000e+00
2.580000000000000000e+02 4.000000000000000000e+00
2.590000000000000000e+02 4.000000000000000000e+00
2.600000000000000000e+02 4.000000000000000000e+00
2.610000000000000000e+02 4.000000000000000000e+00
2.620000000000000000e+02 4.000000000000000000e+00
2.630000000000000000e+02 4.000000000000000000e+00
2.640000000000000000e+02 4.000000000000000000e+00
2.650000000000000000e+02 4.000000000000000000e+00
2.660000000000000000e+02 4.000000000000000000e+00
2.670000000000000000e+02 4.000000000000000000e+00
2.680000000000000000e+02 4.000000000000000000e+00
2.690000000000000000e+02 4.000000000000000000e+00
2.700000000000000000e+02 4.000000000000000000e+00
2.710000000000000000e+02 4.000000000000000000e+00
2.720000000000000000e+02 4.000000000000000000e+00
2.730000000000000000e+02 4.000000000000000000e+00
2.740000000000000000e+02 4.000000000000000000e+00
2.750000000000000000e+02 4.000000000000000000e+00
2.760000000000000000e+02 4.000000000000000000e+00
2.770000000000000000e+02 4.000000000000000000e+00
2.780000000000000000e+02 4.000000000000000000e+00
2.790000000000000000e+02 4.000000000000000000e+00
2.800000000000000000e+02 4.000000000000000000e+00
2.810000000000000000e+02 4.000000000000000000e+00
2.820000000000000000e+02 4.000000000000000000e+00
2.830000000000000000e+02 4.000000000000000000e+00
2.840000000000000000e+02 4.000000000000000000e+00
2.850000000000000000e+02 4.000000000000000000e+00
2.860000000000000000e+02 4.000000000000000000e+00
2.870000000000000000e+02 4.000000000000000000e+00
2.880000000000000000e+02 4.000000000000000000e+00
2.890000000000000000e+02 4.000000000000000000e+00
2.900000000000000000e+02 4.000000000000000000e+00
2.910000000000000000e+02 4.000000000000000000e+00
2.920000000000000000e+02 4.000000000000000000e+00
2.930000000000000000e+02 4.000000000000000000e+00
2.940000000000000000e+02 4.000000000000000000e+00
2.950000000000000000e+02 4.000000000000000000e+00
2.960000000000000000e+02 4.000000000000000000e+00
2.970000000000000000e+02 4.000000000000000000e+00
2.980000000000000000e+02 4.000000000000000000e+00
2.990000000000000000e+02 4.000000000000000000e+00
3.000000000000000000e+02 4.000000000000000000e+00
3.010000000000000000e+02 4.000000000000000000e+00
3.020000000000000000e+02 4.000000000000000000e+00
3.030000000000000000e+02 4.000000000000000000e+00
3.040000000000000000e+02 4.000000000000000000e+00
3.050000000000000000e+02 4.000000000000000000e+00
3.060000000000000000e+02 4.000000000000000000e+00
3.070000000000000000e+02 4.000000000000000000e+00
3.080000000000000000e+02 4.000000000000000000e+00
3.090000000000000000e+02 4.000000000000000000e+00
3.100000000000000000e+02 4.000000000000000000e+00
3.110000000000000000e+02 4.000000000000000000e+00
3.120000000000000000e+02 4.000000000000000000e+00
3.130000000000000000e+02 4.000000000000000000e+00
3.140000000000000000e+02 4.000000000000000000e+00
3.150000000000000000e+02 4.000000000000000000e+00
3.160000000000000000e+02 4.000000000000000000e+00
3.170000000000000000e+02 4.000000000000000000e+00
3.180000000000000000e+02 4.000000000000000000e+00
3.190000000000000000e+02 4.000000000000000000e+00
3.200000000000000000e+02 4.000000000000000000e+00
3.210000000000000000e+02 4.000000000000000000e+00
3.220000000000000000e+02 4.000000000000000000e+00
3.230000000000000000e+02 4.000000000000000000e+00
3.240000000000000000e+02 4.000000000000000000e+00
3.250000000000000000e+02 4.000000000000000000e+00
3.260000000000000000e+02 4.000000000000000000e+00
3.270000000000000000e+02 4.000000000000000000e+00
3.280000000000000000e+02 4.000000000000000000e+00
3.290000000000000000e+02 4.000000000000000000e+00
3.300000000000000000e+02 4.000000000000000000e+00
3.310000000000000000e+02 4.000000000000000000e+00
3.320000000000000000e+02 4.000000000000000000e+00
3.330000000000000000e+02 4.000000000000000000e+00
3.340000000000000000e+02 4.000000000000000000e+00
3.350000000000000000e+02 4.000000000000000000e+00
3.360000000000000000e+02 4.000000000000000000e+00
3.370000000000000000e+02 4.000000000000000000e+00
3.380000000000000000e+02 4.000000000000000000e+00
3.390000000000000000e+02 4.000000000000000000e+00
3.400000000000000000e+02 4.000000000000000000e+00
3.410000000000000000e+02 4.000000000000000000e+00
3.420000000000000000e+02 4.000000000000000000e+00
3.430000000000000000e+02 4.000000000000000000e+00
3.440000000000000000e+02 4.000000000000000000e+00
3.450000000000000000e+02 4.000000000000000000e+00
3.460000000000000000e+02 4.000000000000000000e+00
3.470000000000000000e+02 4.000000000000000000e+00
3.480000000000000000e+02 4.000000000000000000e+00
3.490000000000000000e+02 4.000000000000000000e+00
3.500000000000000000e+02 4.000000000000000000e+00
3.510000000000000000e+02 4.000000000000000000e+00
3.520000000000000000e+02 4.000000000000000000e+00
3.530000000000000000e+02 4.000000000000000000e+00
3.540000000000000000e+02 4.000000000000000000e+00
3.550000000000000000e+02 4.000000000000000000e+00
3.560000000000000000e+02 4.000000000000000000e+00
3.570000000000000000e+02 4.000000000000000000e+00
3.580000000000000000e+02 4.000000000000000000e+00
3.590000000000000000e+02 4.000000000000000000e+00
3.600000000000000000e+02 4.000000000000000000e+00
3.610000000000000000e+02 4.000000000000000000e+00
3.620000000000000000e+02 4.000000000000000000e+00
3.630000000000000000e+02 4.000000000000000000e+00
3.640000000000000000e+02 4.000000000000000000e+00
3.650000000000000000e+02 4.000000000000000000e+00
3.660000000000000000e+02 4.000000000000000000e+00
3.670000000000000000e+02 4.000000000000000000e+00
3.680000000000000000e+02 4.000000000000000000e+00
3.690000000000000000e+02 4.000000000000000000e+00
3.700000000000000000e+02 4.000000000000000000e+00
3.710000000000000000e+02 4.000000000000000000e+00
3.720000000000000000e+02 4.000000000000000000e+00
3.730000000000000000e+02 4.000000000000000000e+00
3.740000000000000000e+02 4.000000000000000000e+00
3.750000000000000000e+02 4.000000000000000000e+00
3.760000000000000000e+02 4.000000000000000000e+00
3.770000000000000000e+02 4.000000000000000000e+00
3.780000000000000000e+02 4.000000000000000000e+00
3.790000000000000000e+02 4.000000000000000000e+00
3.800000000000000000e+02 4.000000000000000000e+00
3.810000000000000000e+02 4.000000000000000000e+00
3.820000000000000000e+02 4.000000000000000000e+00
3.830000000000000000e+02 4.000000000000000000e+00
3.840000000000000000e+02 4.000000000000000000e+00
3.850000000000000000e+02 4.000000000000000000e+00
3.860000000000000000e+02 4.000000000000000000e+00
3.870000000000000000e+02 4.000000000000000000e+00
3.880000000000000000e+02 4.000000000000000000e+00
3.890000000000000000e+02 4.000000000000000000e+00
3.900000000000000000e+02 4.000000000000000000e+00
3.910000000000000000e+02 4.000000000000000000e+00
3.920000000000000000e+02 4.000000000000000000e+00
3.930000000000000000e+02 4.000000000000000000e+00
3.940000000000000000e+02 4.000000000000000000e+00
3.950000000000000000e+02 4.000000000000000000e+00
3.960000000000000000e+02 4.000000000000000000e+00
3.970000000000000000e+02 4.000000000000000000e+00
3.980000000000000000e+02 4.000000000000000000e+00
3.990000000000000000e+02 4.000000000000000000e+00
4.000000000000000000e+02 4.000000000000000000e+00
4.010000000000000000e+02 4.000000000000000000e+00
4.020000000000000000e+02 4.000000000000000000e+00
4.030000000000000000e+02 4.000000000000000000e+00
4.040000000000000000e+02 4.000000000000000000e+00
4.050000000000000000e+02 4.000000000000000000e+00
4.060000000000000000e+02 4.000000000000000000e+00
4.070000000000000000e+02 4.000000000000000000e+00
4.080000000000000000e+02 4.000000000000000000e+00
4.090000000000000000e+02 4.000000000000000000e+00
4.100000000000000000e+02 4.000000000000000000e+00
4.110000000000000000e+02 4.000000000000000000e+00
4.120000000000000000e+02 4.000000000000000000e+00
4.130000000000000000e+02 4.000000000000000000e+00
4.140000000000000000e+02 4.000000000000000000e+00
4.150000000000000000e+02 4.000000000000000000e+00
4.160000000000000000e+02 4.000000000000000000e+00
4.170000000000000000e+02 4.000000000000000000e+00
4.180000000000000000e+02 4.000000000000000000e+00
4.190000000000000000e+02 4.000000000000000000e+00
4.200000000000000000e+02 4.000000000000000000e+00
4.210000000000000000e+02 4.000000000000000000e+00
4.220000000000000000e+02 4.000000000000000000e+00
4.230000000000000000e+02 6.000000000000000000e+00
4.240000000000000000e+02 6.000000000000000000e+00
4.250000000000000000e+02 6.000000000000000000e+00
4.260000000000000000e+02 6.000000000000000000e+00
4.270000000000000000e+02 6.000000000000000000e+00
4.280000000000000000e+02 6.000000000000000000e+00
4.290000000000000000e+02 6.000000000000000000e+00
4.300000000000000000e+02 6.000000000000000000e+00
4.310000000000000000e+02 6.000000000000000000e+00
4.320000000000000000e+02 6.000000000000000000e+00
4.330000000000000000e+02 6.000000000000000000e+00
4.340000000000000000e+02 6.000000000000000000e+00
4.350000000000000000e+02 6.000000000000000000e+00
4.360000000000000000e+02 6.000000000000000000e+00
4.370000000000000000e+02 6.000000000000000000e+00
4.380000000000000000e+02 6.000000000000000000e+00
4.390000000000000000e+02 6.000000000000000000e+00
4.400000000000000000e+02 6.000000000000000000e+00
4.410000000000000000e+02 6.000000000000000000e+00
4.420000000000000000e+02 6.000000000000000000e+00
4.430000000000000000e+02 6.000000000000000000e+00
4.440000000000000000e+02 6.000000000000000000e+00
4.450000000000000000e+02 6.000000000000000000e+00
4.460000000000000000e+02 6.000000000000000000e+00
4.470000000000000000e+02 6.000000000000000000e+00
4.480000000000000000e+02 6.000000000000000000e+00
4.490000000000000000e+02 6.000000000000000000e+00
4.500000000000000000e+02 6.000000000000000000e+00
4.510000000000000000e+02 6.000000000000000000e+00
4.520000000000000000e+02 6.000000000000000000e+00
4.530000000000000000e+02 6.000000000000000000e+00
4.540000000000000000e+02 6.000000000000000000e+00
4.550000000000000000e+02 6.000000000000000000e+00
4.560000000000000000e+02 6.000000000000000000e+00
4.570000000000000000e+02 6.000000000000000000e+00
4.580000000000000000e+02 6.000000000000000000e+00
4.590000000000000000e+02 6.000000000000000000e+00
4.600000000000000000e+02 6.000000000000000000e+00
4.610000000000000000e+02 6.000000000000000000e+00
4.620000000000000000e+02 6.000000000000000000e+00
4.630000000000000000e+02 6.000000000000000000e+00
4.640000000000000000e+02 6.000000000000000000e+00
4.650000000000000000e+02 6.000000000000000000e+00
4.660000000000000000e+02 6.000000000000000000e+00
4.670000000000000000e+02 6.000000000000000000e+00
4.680000000000000000e+02 6.000000000000000000e+00
4.690000000000000000e+02 6.000000000000000000e+00
4.700000000000000000e+02 6.000000000000000000e+00
4.710000000000000000e+02 6.000000000000000000e+00
4.720000000000000000e+02 6.000000000000000000e+00
4.730000000000000000e+02 6.000000000000000000e+00
4.740000000000000000e+02 6.000000000000000000e+00
4.750000000000000000e+02 6.000000000000000000e+00
4.760000000000000000e+02 6.000000000000000000e+00
4.770000000000000000e+02 6.000000000000000000e+00
4.780000000000000000e+02 6.000000000000000000e+00
4.790000000000000000e+02 6.000000000000000000e+00
4.800000000000000000e+02 6.000000000000000000e+00
4.810000000000000000e+02 6.000000000000000000e+00
4.820000000000000000e+02 6.000000000000000000e+00
4.830000000000000000e+02 6.000000000000000000e+00
4.840000000000000000e+02 6.000000000000000000e+00
4.850000000000000000e+02 6.000000000000000000e+00
4.860000000000000000e+02 6.000000000000000000e+00
4.870000000000000000e+02 6.000000000000000000e+00
4.880000000000000000e+02 6.000000000000000000e+00
4.890000000000000000e+02 6.000000000000000000e+00
4.900000000000000000e+02 6.000000000000000000e+00
4.910000000000000000e+02 8.000000000000000000e+00
4.920000000000000000e+02 8.000000000000000000e+00
4.930000000000000000e+02 8.000000000000000000e+00
4.940000000000000000e+02 8.000000000000000000e+00
4.950000000000000000e+02 8.000000000000000000e+00
4.960000000000000000e+02 8.000000000000000000e+00
4.970000000000000000e+02 8.000000000000000000e+00
4.980000000000000000e+02 8.000000000000000000e+00
4.990000000000000000e+02 8.000000000000000000e+00
5.000000000000000000e+02 8.000000000000000000e+00


==> data/uncertainty.dat <==
0.000000000000000000e+00 3.542165336387872749e-03
1.000000000000000000e+01 3.564848190152970081e-02
2.000000000000000000e+01 2.268505003607209497e-02
3.000000000000000000e+01 2.099513368894716930e-02
4.000000000000000000e+01 1.774522724152724842e-02
5.000000000000000000e+01 2.778296092884337959e-02
6.000000000000000000e+01 1.983096091641532721e-02
7.000000000000000000e+01 2.144929062277576431e-02
8.000000000000000000e+01 2.211799614675155970e-02
9.000000000000000000e+01 2.139559668906476642e-02
1.000000000000000000e+02 1.903926481019664954e-02
1.100000000000000000e+02 1.598392039870965425e-02
1.200000000000000000e+02 1.605663052856266815e-02
1.300000000000000000e+02 1.838173337514316039e-02
1.400000000000000000e+02 1.695161103918820661e-02
1.500000000000000000e+02 1.849734377099786914e-02
1.600000000000000000e+02 2.399520006665125174e-02
1.700000000000000000e+02 2.027216539382379473e-02
1.800000000000000000e+02 1.661109805327885824e-02
1.900000000000000000e+02 2.027041628077643279e-02
2.000000000000000000e+02 1.755309871212690220e-02
2.100000000000000000e+02 2.153317602998118183e-02
2.200000000000000000e+02 1.772135083834988287e-02
2.300000000000000000e+02 2.649226157029453341e-02
2.400000000000000000e+02 1.702134384319410609e-02
2.500000000000000000e+02 2.261418245439059463e-02
2.600000000000000000e+02 2.686797331915519865e-02
2.700000000000000000e+02 3.151232817872507558e-02
2.800000000000000000e+02 1.624451470453136884e-02
2.900000000000000000e+02 1.681615756417053145e-02
3.000000000000000000e+02 1.924925745964979965e-02
3.100000000000000000e+02 1.981539859754583369e-02
3.200000000000000000e+02 2.694718350147599570e-02
3.300000000000000000e+02 2.665033148892211740e-02
3.400000000000000000e+02 2.412689437841930226e-02
3.500000000000000000e+02 2.274511479326049579e-02
3.600000000000000000e+02 2.005321441219606524e-02
3.700000000000000000e+02 1.918818885673869920e-02
3.800000000000000000e+02 2.090037500245315455e-02
3.900000000000000000e+02 2.240690740853660060e-02
4.000000000000000000e+02 2.355157242699627493e-02
4.100000000000000000e+02 2.029244097221566054e-02
4.200000000000000000e+02 1.887310447817153181e-02
4.300000000000000000e+02 1.879846676454686311e-02
4.400000000000000000e+02 1.778174306730189239e-02
4.500000000000000000e+02 2.036818150574764771e-02
4.600000000000000000e+02 2.126116173638972415e-02
4.700000000000000000e+02 2.642997212940284904e-02
4.800000000000000000e+02 2.305196906187479203e-02
4.900000000000000000e+02 1.610854347112040952e-02
5.000000000000000000e+02 1.763884301599531051e-02
5.100000000000000000e+02 2.962442227532137776e-02
5.200000000000000000e+02 1.785601358702914795e-02
5.300000000000000000e+02 2.042994126028646260e-02
5.400000000000000000e+02 2.876710937941455090e-02
5.500000000000000000e+02 1.838149011924367082e-02
5.600000000000000000e+02 3.437644366625767361e-02
5.700000000000000000e+02 2.278738265724289738e-02
5.800000000000000000e+02 3.305860448951979114e-02
5.900000000000000000e+02 2.201233543269500229e-02
6.000000000000000000e+02 2.148029905712654786e-02
6.100000000000000000e+02 1.827565111006354548e-02
6.200000000000000000e+02 1.644366146392894218e-02
6.300000000000000000e+02 2.985415908600699830e-02
6.400000000000000000e+02 2.155926046879865637e-02
6.500000000000000000e+02 1.952134182491202172e-02
6.600000000000000000e+02 1.735142424863055435e-02
6.700000000000000000e+02 1.822517973693944457e-02
6.800000000000000000e+02 2.267194094450757785e-02
6.900000000000000000e+02 3.215385687929447206e-02
7.000000000000000000e+02 2.102285856924859808e-02
7.100000000000000000e+02 2.162472123328298274e-02
7.200000000000000000e+02 3.032292503439448783e-02
7.300000000000000000e+02 1.895259888316087188e-02
7.400000000000000000e+02 1.707324229305891630e-02
7.500000000000000000e+02 1.711032980718747362e-02
7.600000000000000000e+02 2.264143688105584376e-02
7.700000000000000000e+02 2.198366140162007210e-02
7.800000000000000000e+02 2.096002044383697346e-02
7.900000000000000000e+02 2.054961700519224860e-02
8.000000000000000000e+02 2.153397496656029100e-02
8.100000000000000000e+02 2.107255459190028948e-02
8.200000000000000000e+02 1.833119392288813307e-02
8.300000000000000000e+02 3.167207975339753762e-02
8.400000000000000000e+02 1.867401749891533375e-02
8.500000000000000000e+02 1.895305288650481201e-02
8.600000000000000000e+02 1.806195745153575671e-02
8.700000000000000000e+02 2.091772932090684919e-02
8.800000000000000000e+02 2.311724068601316365e-02
8.900000000000000000e+02 1.842995502928420834e-02
9.000000000000000000e+02 2.078611147997923292e-02
9.100000000000000000e+02 2.275688756311047833e-02
9.200000000000000000e+02 1.762137193317947839e-02
9.300000000000000000e+02 2.045910753745952548e-02
9.400000000000000000e+02 2.110541592956094795e-02
9.500000000000000000e+02 2.418629884581358774e-02
9.600000000000000000e+02 3.072702015306400664e-02
9.700000000000000000e+02 1.821582005113492678e-02
9.800000000000000000e+02 2.275816864073942902e-02
9.900000000000000000e+02 2.187294142589396584e-02
1.000000000000000000e+03 1.896579005796837636e-02
1.010000000000000000e+03 2.065521321346650702e-02
1.020000000000000000e+03 1.947671986987113690e-02
1.030000000000000000e+03 2.131951011304157595e-02
1.040000000000000000e+03 2.139908771331149387e-02
1.050000000000000000e+03 2.290661214955865693e-02
1.060000000000000000e+03 1.993051557111229569e-02
1.070000000000000000e+03 2.383029441507437604e-02
1.080000000000000000e+03 2.502044825076821938e-02
1.090000000000000000e+03 2.469125248111533541e-02
1.100000000000000000e+03 1.996057501481093496e-02
1.110000000000000000e+03 2.548551861375293950e-02
1.120000000000000000e+03 2.242057711965152536e-02
1.130000000000000000e+03 1.826861125147458825e-02
1.140000000000000000e+03 2.225544816641100015e-02

